Physical Properties and Impact Parameter Variations of Kepler Planets from Analytic Light Curve Modeling

We apply AnalyticLC, an analytic model described in an accompanying paper, to interpret Kepler data of systems that contain two or three transiting planets. We perform tests to verify that the obtained solutions agree with full N-body integrations, and that the number of model parameters is statistically justified. We probe non-coplanar interactions via impact parameter variations (TbVs), enabled by our analytic model. The subset of systems with a valid solution includes 54 systems composed of 140 planets, more than half of which without previously reported mass constraints. Overall we provide: (1) Estimates on physical and orbital properties for all systems analyzed. (2) 102 planets with mass detections significant to better than 3 standard deviations, 43 of which are lighter than five Earth masses. (3) 35 TbVs significant to better than 3 standard deviations. We focus on select systems showing strong TbVs, which can result from either interaction among the known transiting planets, or with a non-transiting object, and provide: (4) a method to constrain the parameters of such unseen companions. These results are enabled by an accurate, 3D, photodynamical model, of a kind expected to become increasingly important for modeling multi-decade photometric and composite (RV, astrometry) data sets.

==> MRT/MRT1.txt <==
Table 1 - physical and orbital properties results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-   6       I3      ---           id            
   7-  20       A14     ---           KeplerName    kepler name
  21-  29       F9.2    ---           KOI           KOI
  30-  40       F11.7   day           P             mean orbital period
  41-  47       F7.2    ppm           mu            planet-to-star mass ratio
  48-  54       F7.2    ppm           mu_ErrPos     
  55-  61       F7.2    ppm           mu_ErrNeg     
  62-  68       F7.2    EarthMass     mp            absolute planet mass; derived from mu and literature stellar mass
  69-  75       F7.2    EarthMass     mp_ErrPos     
  76-  82       F7.2    EarthMass     mp_ErrNeg     
  83-  89       F7.3    g cm^-3       rho_p         absolute planet density; derived from RhoRel and literature stellar density
  90-  97       F8.3    g cm^-3       rho_p_ErrPos  
  98- 105       F8.3    g cm^-3       rho_p_ErrNeg  
 106- 112       F7.3    EarthRadii    Rp            absolute planet radius; derived from ror and literature stellar radius
 113- 120       F8.3    EarthRadii    Rp_ErrPos     
 121- 128       F8.3    EarthRadii    Rp_ErrNeg     
 129- 137       F9.4    ---           dex           eccentricity difference to preceding planet; x is pointing at the observer
 138- 146       F9.4    ---           dex_ErrPos    
 147- 155       F9.4    ---           dex_ErrNeg    
 156- 164       F9.4    ---           dey           eccentricity difference to preceding planet; y is the direction perpendicular to the line of sight pointing with the planets motion along transit
 165- 173       F9.4    ---           dey_ErrPos    
 174- 182       F9.4    ---           dey_ErrNeg    
 183- 189       F7.2    deg           Ix            Ix=I*cos(Omega) is the inclination component corresponding to the inclination around to the line of sight ("roll angle")
 190- 196       F7.2    deg           Ix_ErrPos     
 197- 203       F7.2    deg           Ix_ErrNeg     
 204- 212       F9.4    deg           Iy            Iy=I*sin(Omega) is the inclination component corresponding to the inclination relative to the line of sight
 213- 221       F9.4    deg           Iy_ErrPos     
 222- 230       F9.4    deg           Iy_ErrNeg     
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1):
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  1  Kepler-100 b  41.02    6.8870707  13.6   +4.4   -4.5   5.1    +1.7   -1.8   12.0   +4.1    -4.2    1.329  +0.027  -0.026  -0.046   +0.026   -0.029   0.026    +0.015   -0.016   0      +0     -0     3.06     +0.11    -0.13    
1  1  Kepler-100 c  41.01    12.815904  38.5   +6.3   -7.5   14.6   +2.6   -3.0   6.9    +1.3    -1.5    2.268  +0.043  -0.042  0.041    +0.024   -0.022   0.007    +0.021   -0.019   -10.5  +3.6   -3.2   -0.03    +0.23    -0.20    
1  1  Kepler-100 d  41.03    35.333193  2.8    +1.3   -1.2   1.06   +0.48  -0.46  1.42   +0.64   -0.62   1.601  +0.036  -0.036  0.016    +0.031   -0.030   0.099    +0.041   -0.039   -23.2  +6.2   -5.1   -1.453   +0.048   -0.051   
1  1  Kepler-114 b  156.02   5.1885637  14.51  +0.42  -0.46  3.53   +0.17  -0.15  8.07   +0.57   -0.45   1.337  +0.022  -0.024  0.0114   +0.0042  -0.0043  0.0052   +0.0082  -0.0081  0      +0     -0     1.15     +0.15    -0.16    
1  1  Kepler-114 c  156.01   8.0413478  10.30  +0.77  -0.82  2.51   +0.21  -0.21  2.55   +0.24   -0.23   1.751  +0.029  -0.031  0.0010   +0.0060  -0.0060  0.0037   +0.0041  -0.0045  2.44   +0.94  -0.98  1.22     +0.11    -0.14    
1  1  Kepler-114 d  156.03   11.776132  14.1   +2.9   -2.8   3.43   +0.72  -0.70  0.84   +0.18   -0.17   2.812  +0.045  -0.048  0.0012   +0.0031  -0.0030  -0.0017  +0.0028  -0.0025  1.00   +0.89  -0.82  1.098    +0.056   -0.072   
0  2  Kepler-114 b  156.02   5.1885637  14.43  +0.48  -0.45  3.51   +0.18  -0.15  8.28   +0.60   -0.47   1.323  +0.022  -0.023  0.021    +0.011   -0.011   -0.052   +0.021   -0.023   0      +0     -0     0.74     +0.18    -0.18    
0  2  Kepler-114 c  156.01   8.0413478  11.11  +0.89  -0.96  2.70   +0.24  -0.25  2.81   +0.31   -0.30   1.740  +0.028  -0.031  -0.0002  +0.0081  -0.0075  0.0148   +0.0076  -0.0077  -2.7   +2.8   -2.7   -1.04    +0.11    -0.10    
0  2  Kepler-114 d  156.03   11.776132  7.8    +2.8   -2.6   1.89   +0.68  -0.63  0.48   +0.17   -0.16   2.789  +0.043  -0.047  0.0006   +0.0034  -0.0034  0.0064   +0.0039  -0.0037  -1.1   +2.7   -2.6   -0.985   +0.043   -0.047   
0  3  Kepler-114 b  156.02   5.1885637  16.37  +0.32  -0.31  3.98   +0.18  -0.14  9.05   +0.65   -0.50   1.340  +0.021  -0.023  0.005    +0.016   -0.011   0.001    +0.016   -0.019   0      +0     -0     1.090    +0.097   -0.129   
0  3  Kepler-114 c  156.01   8.0413478  11.5   +1.4   -1.7   2.81   +0.37  -0.41  2.86   +0.40   -0.44   1.754  +0.028  -0.030  0.0141   +0.0075  -0.0093  0.0050   +0.0093  -0.0088  2.4    +1.2   -1.2   1.137    +0.086   -0.092   
0  3  Kepler-114 d  156.03   11.776132  13.3   +4.1   -4.7   3.2    +1.0   -1.2   0.80   +0.25   -0.29   2.802  +0.044  -0.048  -0.0011  +0.0047  -0.0036  -0.0000  +0.0032  -0.0026  2.04   +0.89  -1.10  -1.064   +0.031   -0.028   
0  4  Kepler-114 b  156.02   5.1885637  17.26  +0.65  -0.78  4.20   +0.23  -0.23  9.85   +0.83   -0.73   1.325  +0.023  -0.024  0.0592   +0.0065  -0.0074  -0.037   +0.020   -0.020   0      +0     -0     0.43     +0.16    -0.16    
0  4  Kepler-114 c  156.01   8.0413478  12.48  +0.56  -0.68  3.04   +0.18  -0.19  3.20   +0.25   -0.22   1.732  +0.028  -0.031  0.0005   +0.0113  -0.0079  0.0118   +0.0090  -0.0095  7.7    +4.6   -3.2   1.078    +0.080   -0.091   
0  4  Kepler-114 d  156.03   11.776132  18.0   +2.1   -2.4   4.38   +0.54  -0.60  1.10   +0.14   -0.15   2.791  +0.043  -0.048  -0.0102  +0.0023  -0.0021  0.0050   +0.0032  -0.0032  7.0    +3.9   -2.8   -1.053   +0.049   -0.038   
0  5  Kepler-114 b  156.02   5.1885637  15.95  +0.50  -0.65  3.88   +0.20  -0.20  9.18   +0.70   -0.64   1.322  +0.021  -0.022  0.043    +0.022   -0.015   -0.111   +0.067   -0.042   0      +0     -0     0.070    +0.114   -0.051   
0  5  Kepler-114 c  156.01   8.0413478  9.86   +0.76  -0.70  2.40   +0.21  -0.19  2.58   +0.26   -0.23   1.719  +0.027  -0.029  0.0013   +0.0067  -0.0050  0.0262   +0.0085  -0.0131  -1.8   +2.3   -1.8   -0.867   +0.093   -0.075   
0  5  Kepler-114 d  156.03   11.776132  7.3    +2.5   -2.0   1.77   +0.61  -0.50  0.45   +0.16   -0.13   2.777  +0.043  -0.046  0.0007   +0.0042  -0.0061  0.0150   +0.0059  -0.0095  0.2    +1.9   -1.3   -0.950   +0.028   -0.038   
1  1  Kepler-117 b  209.02   18.795913  58     +12    -13    24.2   +5.2   -5.8   0.254  +0.061  -0.065  8.02   +0.29   -0.26   -0.0516  +0.0046  -0.0044  0.0172   +0.0024  -0.0022  0      +0     -0     1.294    +0.032   -0.035   
1  1  Kepler-117 c  209.01   50.790346  1429   +58    -59    597    +37    -45    1.84   +0.23   -0.23   12.05  +0.43   -0.39   0.0286   +0.0025  -0.0026  -0.0336  +0.0018  -0.0020  -1.27  +0.17  -0.18  -0.316   +0.039   -0.034   
1  1  Kepler-120 b  222.01   6.3125085  24.1   +2.3   -2.3   5.60   +0.59  -0.56  2.12   +0.24   -0.23   2.437  +0.047  -0.046  -0.0063  +0.0047  -0.0045  -0.0033  +0.0076  -0.0086  0      +0     -0     0.39     +0.18    -0.18    
1  1  Kepler-120 c  222.02   12.794547  20.5   +1.4   -1.6   4.76   +0.38  -0.39  3.57   +0.33   -0.32   1.942  +0.039  -0.040  0.0075   +0.0077  -0.0078  0.009    +0.013   -0.015   0.0    +1.5   -1.7   -0.07    +0.41    -0.32    
1  1  Kepler-126 b  260.01   10.495663  10.55  +0.21  -0.25  3.92   +0.26  -0.29  6.66   +0.74   -0.68   1.476  +0.030  -0.029  0.023    +0.011   -0.012   -0.033   +0.013   -0.013   0      +0     -0     1.38     +0.11    -0.11    
1  1  Kepler-126 c  260.03   21.869657  11.0   +1.5   -1.7   4.08   +0.62  -0.70  6.5    +1.1    -1.2    1.512  +0.031  -0.030  0.158    +0.017   -0.018   0.008    +0.016   -0.015   -15.5  +2.7   -2.4   0.76     +0.11    -0.10    
1  1  Kepler-126 d  260.02   100.28307  5.1    +1.7   -1.5   1.90   +0.64  -0.56  0.56   +0.19   -0.17   2.645  +0.053  -0.051  -0.149   +0.013   -0.012   -0.003   +0.031   -0.034   4.5    +3.7   -3.5   0.044    +0.029   -0.033   
1  1  Kepler-127 b  271.03   14.435946  9.2    +1.2   -1.2   3.98   +0.53  -0.56  5.91   +0.87   -0.96   1.545  +0.035  -0.033  -0.0358  +0.0034  -0.0040  -0.0103  +0.0038  -0.0038  0      +0     -0     2.102    +0.021   -0.024   
1  1  Kepler-127 c  271.02   29.393372  8.4    +1.2   -1.2   3.66   +0.55  -0.54  1.39   +0.23   -0.23   2.433  +0.052  -0.048  0.0166   +0.0050  -0.0048  -0.0018  +0.0066  -0.0060  -0.1   +1.2   -1.2   0.137    +0.088   -0.103   
1  1  Kepler-127 d  271.01   48.63038   15.4   +1.7   -1.4   6.69   +0.77  -0.70  2.35   +0.31   -0.31   2.497  +0.054  -0.050  0.0187   +0.0034  -0.0039  0.0062   +0.0022  -0.0023  4.2    +1.5   -1.4   0.654    +0.012   -0.011   
0  2  Kepler-127 b  271.03   14.435946  10.4   +1.1   -1.3   4.50   +0.51  -0.59  6.59   +0.87   -1.01   1.552  +0.035  -0.033  -0.0197  +0.0030  -0.0036  -0.0257  +0.0044  -0.0042  0      +0     -0     2.238    +0.022   -0.023   
0  2  Kepler-127 c  271.02   29.393372  7.7    +2.0   -1.8   3.36   +0.86  -0.79  1.26   +0.33   -0.31   2.445  +0.052  -0.049  0.0338   +0.0037  -0.0032  -0.0293  +0.0068  -0.0063  -2.3   +1.2   -1.3   -0.120   +0.120   -0.098   
0  2  Kepler-127 d  271.01   48.630381  14.18  +0.50  -0.50  6.17   +0.31  -0.36  2.14   +0.18   -0.21   2.506  +0.054  -0.050  0.0140   +0.0041  -0.0040  0.0200   +0.0033  -0.0036  1.7    +1.2   -1.4   -0.694   +0.012   -0.011   
0  3  Kepler-127 b  271.03   14.435946  9.63   +0.76  -0.85  4.19   +0.37  -0.42  6.03   +0.68   -0.79   1.560  +0.034  -0.032  -0.0201  +0.0026  -0.0031  -0.0266  +0.0030  -0.0031  0      +0     -0     2.261    +0.020   -0.019   
0  3  Kepler-127 c  271.02   29.393372  8.3    +1.2   -1.2   3.59   +0.53  -0.54  1.37   +0.22   -0.23   2.431  +0.052  -0.048  0.0378   +0.0045  -0.0044  -0.0304  +0.0047  -0.0045  -2.7   +1.7   -1.9   -0.13    +0.24    -0.13    
0  3  Kepler-127 d  271.01   48.63038   11.81  +0.43  -0.40  5.13   +0.27  -0.30  1.74   +0.14   -0.17   2.525  +0.054  -0.050  -0.0316  +0.0034  -0.0032  0.0121   +0.0025  -0.0026  -7.0   +1.8   -1.9   -0.7505  +0.0095  -0.0105  
0  4  Kepler-127 b  271.03   14.435946  8.9    +1.3   -1.4   3.87   +0.60  -0.61  5.51   +0.93   -0.98   1.565  +0.036  -0.034  -0.0291  +0.0046  -0.0050  -0.0229  +0.0034  -0.0038  0      +0     -0     2.267    +0.022   -0.024   
0  4  Kepler-127 c  271.02   29.393372  7.45   +0.92  -0.87  3.24   +0.42  -0.41  1.22   +0.18   -0.18   2.440  +0.052  -0.049  0.0308   +0.0055  -0.0052  -0.0224  +0.0046  -0.0051  -3.1   +2.4   -2.7   0.420    +0.046   -0.052   
0  4  Kepler-127 d  271.01   48.630381  15.2   +1.4   -1.3   6.59   +0.65  -0.65  2.27   +0.27   -0.29   2.515  +0.054  -0.050  0.0036   +0.0047  -0.0053  0.0100   +0.0024  -0.0024  -9.2   +2.6   -2.9   -0.751   +0.011   -0.011   
1  1  Kepler-450 d  279.03   7.5143966  18.7   +7.8   -16.9  8.2    +3.5   -7.4   49     +20     -45     0.968  +0.027  -0.023  -0.0129  +0.0197  -0.0065  -0.0047  +0.0746  -0.0081  0      +0     -0     1.15     +0.26    -0.79    
1  1  Kepler-450 c  279.02   15.413081  12.4   +5.5   -2.6   5.4    +2.4   -1.2   1.77   +0.81   -0.41   2.557  +0.062  -0.052  -0.0314  +0.0059  -0.0088  -0.0362  +0.0094  -0.0182  -0.6   +4.7   -5.0   0.15     +0.16    -0.20    
1  1  Kepler-450 b  279.01   28.454891  49.9   +5.9   -4.8   21.9   +2.7   -2.4   0.527  +0.075  -0.076  6.10   +0.15   -0.12   -0.0099  +0.0067  -0.0046  -0.036   +0.145   -0.030   -16.2  +7.1   -7.7   -0.395   +0.050   -0.034   
1  1  Kepler-92 b   285.01   13.748831  127    +38    -48    48     +14    -18    4.4    +1.3    -1.7    3.888  +0.090  -0.085  0.0158   +0.0021  -0.0023  -0.0006  +0.0050  -0.0043  0      +0     -0     2.52     +0.10    -0.12    
1  1  Kepler-92 c   285.02   26.723169  21.8   +2.7   -2.5   8.2    +1.1   -1.0   2.83   +0.44   -0.40   2.500  +0.059  -0.056  0.0105   +0.0045  -0.0044  -0.0094  +0.0074  -0.0075  -3.4   +1.5   -2.0   -1.13    +0.13    -0.11    
1  1  Kepler-92 d   285.03   49.356791  13.95  +1.10  -0.87  5.22   +0.47  -0.41  3.49   +0.49   -0.42   2.009  +0.052  -0.050  0.010    +0.014   -0.011   0.027    +0.023   -0.017   -0.3   +2.3   -1.8   -0.43    +0.18    -0.14    
0  2  Kepler-92 b   285.01   13.748831  148    +12    -13    55.3   +5.0   -5.6   5.11   +0.58   -0.59   3.888  +0.091  -0.085  0.0123   +0.0030  -0.0034  0.0000   +0.0040  -0.0037  0      +0     -0     2.50     +0.12    -0.15    
0  2  Kepler-92 c   285.02   26.723169  18.5   +2.0   -2.1   6.91   +0.81  -0.85  2.40   +0.34   -0.34   2.497  +0.060  -0.056  0.0043   +0.0064  -0.0073  -0.0055  +0.0067  -0.0064  -4.6   +1.6   -1.4   -1.17    +0.15    -0.11    
0  2  Kepler-92 d   285.03   49.356791  11.87  +1.07  -0.94  4.44   +0.44  -0.41  2.92   +0.38   -0.35   2.021  +0.051  -0.048  0.040    +0.014   -0.022   -0.049   +0.020   -0.015   1.0    +1.9   -2.5   -0.03    +0.27    -0.23    
0  3  Kepler-92 b   285.01   13.748831  188    +36    -67    70     +14    -25    6.5    +1.4    -2.5    3.879  +0.094  -0.084  0.0106   +0.0037  -0.0047  0.0006   +0.0037  -0.0037  0      +0     -0     2.422    +0.220   -0.090   
0  3  Kepler-92 c   285.02   26.723169  21.7   +3.7   -4.7   8.1    +1.4   -1.8   2.77   +0.55   -0.67   2.516  +0.060  -0.055  -0.0026  +0.0083  -0.0096  -0.0030  +0.0062  -0.0070  0.1    +1.6   -2.2   1.044    +0.091   -2.323   
0  3  Kepler-92 d   285.03   49.356791  15.41  +0.76  -1.34  5.77   +0.37  -0.58  3.57   +0.38   -0.38   2.058  +0.053  -0.054  -0.012   +0.022   -0.019   0.089    +0.028   -0.031   0.7    +3.1   -2.7   0.60     +0.16    -0.15    
0  4  Kepler-92 b   285.01   13.748831  210    +19    -18    78.7   +7.9   -7.7   7.04   +0.83   -0.81   3.929  +0.094  -0.087  0.0143   +0.0022  -0.0023  -0.0002  +0.0029  -0.0029  0      +0     -0     2.79     +0.20    -0.16    
0  4  Kepler-92 c   285.02   26.723169  16.1   +3.2   -2.4   6.03   +1.23  -0.94  2.03   +0.41   -0.33   2.525  +0.061  -0.056  0.0049   +0.0048  -0.0049  -0.0041  +0.0049  -0.0050  1.1    +1.1   -1.1   1.40     +0.16    -0.14    
0  4  Kepler-92 d   285.03   49.356791  14.99  +0.99  -0.84  5.61   +0.44  -0.42  3.58   +0.47   -0.42   2.040  +0.052  -0.050  0.042    +0.041   -0.030   0.065    +0.028   -0.029   -4.6   +4.6   -4.6   -0.60    +0.12    -0.12    
0  5  Kepler-92 b   285.01   13.748831  170    +16    -17    63.6   +6.7   -7.2   5.75   +0.74   -0.75   3.915  +0.090  -0.084  0.0147   +0.0027  -0.0029  -0.0007  +0.0032  -0.0031  0      +0     -0     2.679    +0.061   -0.073   
0  5  Kepler-92 c   285.02   26.723169  17.1   +1.4   -1.2   6.40   +0.59  -0.56  2.18   +0.27   -0.24   2.515  +0.059  -0.055  0.0069   +0.0058  -0.0062  -0.0057  +0.0056  -0.0054  1.5    +1.3   -1.4   1.297    +0.067   -0.076   
0  5  Kepler-92 d   285.03   49.356791  13.10  +0.40  -0.36  4.90   +0.25  -0.28  3.18   +0.32   -0.30   2.029  +0.053  -0.049  0.057    +0.015   -0.021   0.094    +0.027   -0.030   -1.2   +6.4   -7.4   0.17     +0.32    -0.28    
1  1  Kepler-135 b  301.01   6.0025483  36.5   +11.0  -9.7   14.3   +4.4   -3.9   9.3    +3.1    -2.6    2.028  +0.053  -0.058  -0.021   +0.063   -0.061   0.174    +0.068   -0.080   0      +0     -0     3.40     +0.41    -0.45    
1  1  Kepler-135 c  301.02   11.448658  12.0   +7.9   -5.9   4.7    +3.1   -2.3   15.2   +10.1   -7.7    1.191  +0.032  -0.035  0.152    +0.044   -0.044   -0.206   +0.058   -0.052   9.4    +8.6   -9.4   0.83     +0.70    -0.77    
1  1  Kepler-136 b  312.01   11.578909  21.6   +2.6   -2.8   8.5    +1.1   -1.3   3.38   +0.57   -0.54   2.383  +0.053  -0.056  0.044    +0.020   -0.019   0.043    +0.026   -0.028   0      +0     -0     2.01     +0.14    -0.16    
1  1  Kepler-136 c  312.02   16.399265  10.2   +2.6   -2.5   4.0    +1.1   -1.0   1.93   +0.55   -0.51   2.238  +0.049  -0.051  0.0172   +0.0055  -0.0061  -0.0185  +0.0066  -0.0062  -0.61  +0.81  -0.73  -1.45    +0.15    -0.12    
0  2  Kepler-136 b  312.01   11.578909  19.5   +2.6   -2.7   7.7    +1.1   -1.2   2.72   +0.47   -0.46   2.476  +0.053  -0.055  0.019    +0.024   -0.021   0.091    +0.014   -0.018   0      +0     -0     2.611    +0.078   -0.093   
0  2  Kepler-136 c  312.02   16.399265  15.2   +1.6   -2.0   5.96   +0.70  -0.89  2.60   +0.37   -0.41   2.312  +0.049  -0.051  0.0268   +0.0056  -0.0063  -0.0279  +0.0065  -0.0052  -0.59  +0.56  -0.52  -1.979   +0.080   -0.066   
0  1  Kepler-414 b  341.02   4.6996528  27.2   +5.6   -5.4   8.6    +1.8   -1.7   13.6   +2.9    -2.8    1.517  +0.029  -0.029  0.002    +0.017   -0.017   -0.015   +0.014   -0.013   0      +0     -0     0.79     +0.34    -0.27    
0  1  Kepler-414 c  341.01   7.1707104  50     +21    -22    15.9   +6.6   -7.1   5.1    +2.2    -2.3    2.571  +0.049  -0.047  0.0079   +0.0038  -0.0037  -0.0011  +0.0027  -0.0036  -5.3   +1.1   -1.1   0.87     +0.23    -0.15    
0  2  Kepler-414 b  341.02   4.6996528  38.3   +7.2   -7.0   12.1   +2.3   -2.3   19.5   +3.9    -3.8    1.505  +0.030  -0.030  0.017    +0.016   -0.015   -0.070   +0.020   -0.020   0      +0     -0     1.68     +0.19    -0.23    
0  2  Kepler-414 c  341.01   7.1707105  34     +11    -11    10.9   +3.4   -3.4   3.4    +1.1    -1.1    2.593  +0.048  -0.048  0.0059   +0.0030  -0.0031  0.0096   +0.0037  -0.0035  -3.02  +0.64  -0.72  1.40     +0.12    -0.13    
1  3  Kepler-414 b  341.02   4.6996528  25.4   +6.3   -5.1   8.0    +2.0   -1.7   12.6   +3.2    -2.8    1.518  +0.030  -0.029  0.029    +0.016   -0.017   0.050    +0.046   -0.067   0      +0     -0     0.49     +0.28    -0.27    
1  3  Kepler-414 c  341.01   7.1707104  40     +14    -14    12.8   +4.6   -4.6   4.1    +1.5    -1.5    2.583  +0.047  -0.047  0.0010   +0.0037  -0.0034  -0.0141  +0.0140  -0.0100  5.0    +1.1   -1.0   -1.14    +0.11    -0.11    
1  1  Kepler-142 b  343.02   2.0241435  4.7    +3.8   -2.6   1.63   +1.32  -0.92  1.9    +1.5    -1.1    1.681  +0.036  -0.035  0.088    +0.036   -0.038   -0.145   +0.084   -0.084   0      +0     -0     3.16     +0.62    -0.78    
1  1  Kepler-142 c  343.01   4.7617059  35.3   +7.2   -5.8   12.3   +2.6   -2.2   4.67   +1.08   -0.91   2.432  +0.051  -0.049  0.084    +0.016   -0.017   0.179    +0.039   -0.038   1.5    +4.3   -4.2   -0.37    +0.76    -0.73    
1  1  Kepler-142 d  343.03   41.808503  13.2   +1.7   -1.7   4.59   +0.67  -0.66  7.1    +1.2    -1.2    1.527  +0.036  -0.034  -0.148   +0.019   -0.021   0.073    +0.059   -0.063   11     +13    -13    0.18     +0.16    -0.17    
1  1  Kepler-145 b  370.02   22.950623  43     +11    -11    19.9   +5.1   -5.0   8.0    +2.1    -2.1    2.382  +0.063  -0.061  0.008    +0.012   -0.012   0.0029   +0.0082  -0.0094  0      +0     -0     2.227    +0.060   -0.062   
1  1  Kepler-145 c  370.01   42.88248   19.4   +8.5   -7.5   9.1    +4.0   -3.5   0.98   +0.43   -0.38   3.701  +0.092  -0.089  0.0190   +0.0053  -0.0056  0.0106   +0.0078  -0.0079  -1.3   +2.0   -2.1   0.06     +0.18    -0.15    
1  1  Kepler-146 b  386.01   31.158825  19.5   +6.0   -5.0   7.0    +2.2   -1.8   1.19   +0.37   -0.32   3.172  +0.072  -0.072  -0.068   +0.052   -0.049   -0.203   +0.105   -0.088   0      +0     -0     0.32     +0.11    -0.13    
1  1  Kepler-146 c  386.02   76.732456  17.1   +4.7   -4.5   6.1    +1.7   -1.6   1.54   +0.41   -0.41   2.786  +0.067  -0.068  -0.002   +0.024   -0.021   0.109    +0.047   -0.065   34.8   +7.1   -9.9   0.372    +0.045   -0.045   
0  1  Kepler-149 b  401.01   29.198992  21.1   +2.1   -2.0   6.94   +0.72  -0.73  0.556  +0.062  -0.064  4.089  +0.079  -0.078  0.002    +0.011   -0.011   0.0229   +0.0098  -0.0106  0      +0     -0     0.28     +0.10    -0.11    
0  1  Kepler-149 c  401.03   55.32914   12.4   +1.4   -1.5   4.09   +0.48  -0.53  5.38   +0.78   -0.82   1.608  +0.040  -0.039  -0.062   +0.012   -0.011   0.106    +0.017   -0.015   -3.7   +3.8   -3.8   -0.052   +0.080   -0.093   
0  1  Kepler-149 d  401.02   160.01916  35     +11    -12    11.5   +3.6   -4.1   0.83   +0.25   -0.29   4.232  +0.099  -0.097  -0.001   +0.028   -0.029   -0.028   +0.025   -0.024   6.1    +4.2   -3.9   -0.3396  +0.0079  -0.0086  
1  2  Kepler-149 b  401.01   29.198992  24.6   +1.7   -1.7   8.09   +0.61  -0.65  0.653  +0.057  -0.061  4.078  +0.077  -0.077  0.0033   +0.0088  -0.0093  0.017    +0.013   -0.013   0      +0     -0     0.192    +0.059   -0.056   
1  2  Kepler-149 c  401.03   55.32914   11.1   +2.4   -2.5   3.66   +0.79  -0.83  4.63   +0.97   -1.01   1.630  +0.040  -0.041  -0.0519  +0.0097  -0.0100  0.115    +0.024   -0.022   -3.2   +4.7   -4.4   -0.05    +0.12    -0.11    
1  2  Kepler-149 d  401.02   160.01916  15.3   +8.0   -6.9   5.0    +2.6   -2.3   0.38   +0.20   -0.17   4.191  +0.088  -0.090  -0.004   +0.033   -0.031   0.002    +0.034   -0.033   0.2    +5.6   -5.7   0.3385   +0.0070  -0.0065  
0  3  Kepler-149 b  401.01   29.198992  22.44  +0.57  -0.59  7.38   +0.30  -0.37  0.588  +0.036  -0.042  4.097  +0.077  -0.077  0.0080   +0.0086  -0.0091  0.020    +0.010   -0.011   0      +0     -0     0.313    +0.063   -0.057   
0  3  Kepler-149 c  401.03   55.32914   13.7   +1.5   -1.7   4.50   +0.51  -0.61  5.86   +0.86   -0.93   1.613  +0.043  -0.045  -0.055   +0.012   -0.015   0.104    +0.017   -0.017   2.6    +5.3   -5.1   0.03     +0.13    -0.14    
0  3  Kepler-149 d  401.02   160.01916  15.3   +4.6   -4.3   5.0    +1.5   -1.4   0.37   +0.11   -0.11   4.210  +0.091  -0.093  0.006    +0.027   -0.026   -0.004   +0.034   -0.034   1.8    +5.8   -5.6   0.3504   +0.0058  -0.0055  
1  1  Kepler-157 b  442.02   1.7323464  13.7   +1.3   -1.6   4.22   +0.51  -0.55  7.0    +1.1    -1.1    1.481  +0.045  -0.044  -0.001   +0.015   -0.017   -0.004   +0.021   -0.022   0      +0     -0     3.18     +0.94    -1.09    
1  1  Kepler-157 d  442.03   7.0257409  8.4    +7.5   -5.4   2.6    +2.3   -1.7   2.9    +2.6    -1.9    1.691  +0.065  -0.065  -0.001   +0.018   -0.018   0.010    +0.022   -0.019   2.4    +3.3   -2.9   -3.08    +6.14    -0.20    
1  1  Kepler-157 c  442.01   13.540575  15.9   +1.8   -2.8   4.89   +0.65  -0.91  2.10   +0.37   -0.44   2.331  +0.069  -0.067  0.005    +0.019   -0.018   -0.021   +0.025   -0.025   -1.8   +2.3   -2.1   0.12     +0.76    -0.86    
0  2  Kepler-157 b  442.02   1.7323464  13.26  +1.20  -0.96  4.07   +0.48  -0.40  6.90   +1.16   -0.94   1.474  +0.044  -0.042  0.063    +0.031   -0.032   -0.085   +0.059   -0.051   0      +0     -0     2.4      +1.1     -1.1     
0  2  Kepler-157 d  442.03   7.0257409  12.4   +3.6   -3.7   3.8    +1.1   -1.2   4.3    +1.3    -1.4    1.694  +0.066  -0.064  -0.047   +0.039   -0.038   0.052    +0.052   -0.059   -5.2   +7.8   -7.0   -3.38    +0.24    -0.20    
0  2  Kepler-157 c  442.01   13.540575  16.34  +0.86  -1.08  5.01   +0.46  -0.47  2.15   +0.30   -0.28   2.330  +0.069  -0.066  0.025    +0.031   -0.032   -0.009   +0.070   -0.060   -2.4   +7.7   -8.1   0.51     +0.40    -0.99    
1  1  Kepler-158 b  446.01   16.709206  58     +12    -13    12.9   +2.8   -2.9   7.7    +1.8    -1.8    2.097  +0.049  -0.050  -0.093   +0.030   -0.030   0.080    +0.050   -0.056   0      +0     -0     1.110    +0.036   -0.039   
1  1  Kepler-158 c  446.02   28.551582  9.9    +3.6   -3.5   2.20   +0.80  -0.78  2.05   +0.77   -0.74   1.804  +0.038  -0.038  0.070    +0.016   -0.022   -0.023   +0.016   -0.014   -4.2   +3.1   -3.3   -0.01    +0.22    -0.27    
0  2  Kepler-158 b  446.01   16.709206  64     +14    -13    14.3   +3.3   -3.0   8.4    +2.1    -1.8    2.098  +0.046  -0.050  -0.105   +0.039   -0.032   0.055    +0.040   -0.041   0      +0     -0     1.068    +0.044   -0.041   
0  2  Kepler-158 c  446.02   28.551582  11.5   +4.8   -4.4   2.57   +1.08  -0.97  2.42   +1.03   -0.92   1.796  +0.037  -0.038  0.075    +0.015   -0.020   -0.016   +0.012   -0.011   -2.5   +2.7   -2.9   0.06     +0.12    -0.13    
0  3  Kepler-158 b  446.01   16.709206  53.5   +10.0  -9.6   11.9   +2.3   -2.2   7.3    +1.5    -1.4    2.076  +0.045  -0.047  -0.145   +0.032   -0.025   0.112    +0.029   -0.037   0      +0     -0     1.009    +0.040   -0.035   
0  3  Kepler-158 c  446.02   28.551582  11.6   +3.9   -3.9   2.58   +0.87  -0.88  2.48   +0.86   -0.85   1.786  +0.037  -0.037  0.083    +0.016   -0.022   -0.0307  +0.0130  -0.0099  -3.9   +2.9   -3.5   0.00     +0.11    -0.11    
0  4  Kepler-158 b  446.01   16.709206  61     +12    -13    13.6   +2.8   -2.9   8.4    +1.9    -1.9    2.067  +0.047  -0.049  -0.123   +0.043   -0.036   0.043    +0.040   -0.045   0      +0     -0     1.011    +0.042   -0.041   
0  4  Kepler-158 c  446.02   28.551582  5.6    +2.4   -2.0   1.25   +0.53  -0.46  1.21   +0.52   -0.44   1.782  +0.039  -0.038  0.064    +0.026   -0.033   -0.013   +0.016   -0.013   -7.6   +4.6   -4.0   -0.03    +0.13    -0.12    
1  1  Kepler-161 b  457.01   4.9213639  16.2   +1.2   -1.2   4.43   +0.37  -0.40  2.34   +0.32   -0.27   2.182  +0.039  -0.049  0.038    +0.029   -0.015   0.064    +0.016   -0.027   0      +0     -0     2.78     +0.11    -0.18    
1  1  Kepler-161 c  457.02   7.064252   16.4   +3.5   -3.0   4.49   +0.96  -0.85  1.90   +0.43   -0.38   2.352  +0.051  -0.055  0.0119   +0.0062  -0.0069  -0.0514  +0.0166  -0.0084  0.10   +0.55  -0.64  2.824    +0.077   -0.124   
0  2  Kepler-161 b  457.01   4.9213639  17.0   +2.1   -1.9   4.66   +0.60  -0.57  2.34   +0.34   -0.33   2.219  +0.045  -0.045  0.044    +0.025   -0.026   0.060    +0.026   -0.028   0      +0     -0     3.06     +0.16    -0.16    
0  2  Kepler-161 c  457.02   7.064252   24.4   +3.7   -3.6   6.7    +1.0   -1.0   2.69   +0.45   -0.46   2.388  +0.050  -0.050  0.0159   +0.0075  -0.0074  -0.0334  +0.0094  -0.0087  -0.70  +0.32  -0.33  -3.032   +0.096   -0.095   
1  1  Kepler-170 b  508.01   7.9305835  12.2   +4.0   -4.2   4.2    +1.4   -1.5   0.94   +0.32   -0.34   2.900  +0.068  -0.062  -0.028   +0.015   -0.013   -0.077   +0.015   -0.015   0      +0     -0     0.32     +0.18    -0.15    
1  1  Kepler-170 c  508.02   16.665899  36.6   +3.0   -2.7   12.7   +1.2   -1.2   3.30   +0.38   -0.40   2.756  +0.067  -0.062  0.036    +0.014   -0.015   0.116    +0.022   -0.020   11.5   +3.8   -3.9   0.785    +0.085   -0.081   
0  2  Kepler-170 b  508.01   7.9305835  8.6    +3.7   -3.4   3.0    +1.3   -1.2   0.66   +0.29   -0.26   2.910  +0.068  -0.063  0.005    +0.019   -0.018   -0.196   +0.031   -0.026   0      +0     -0     0.73     +0.23    -0.21    
0  2  Kepler-170 c  508.02   16.665899  25.6   +1.8   -1.6   8.87   +0.72  -0.75  2.33   +0.24   -0.25   2.747  +0.067  -0.062  0.069    +0.019   -0.019   0.045    +0.030   -0.027   10.6   +4.4   -5.0   -0.78    +0.16    -0.14    
0  1  Kepler-177 b  523.02   36.856776  14.2   +1.2   -1.2   4.59   +0.53  -0.50  0.476  +0.084  -0.075  3.74   +0.15   -0.14   -0.066   +0.017   -0.017   -0.021   +0.032   -0.026   0      +0     -0     0.759    +0.049   -0.060   
0  1  Kepler-177 c  523.01   49.411211  36.3   +4.4   -6.2   11.8   +1.7   -2.2   0.080  +0.015  -0.016  9.28   +0.36   -0.35   0.0124   +0.0025  -0.0025  0.0017   +0.0034  -0.0041  -0.16  +0.22  -0.23  -1.115   +0.043   -0.036   
1  2  Kepler-177 b  523.02   36.856776  13.3   +1.6   -1.6   4.31   +0.62  -0.59  0.461  +0.091  -0.084  3.70   +0.15   -0.14   -0.034   +0.017   -0.019   0.006    +0.032   -0.031   0      +0     -0     0.785    +0.044   -0.057   
1  2  Kepler-177 c  523.01   49.411211  36.7   +4.3   -4.4   11.9   +1.7   -1.6   0.081  +0.016  -0.014  9.25   +0.36   -0.35   0.0076   +0.0028  -0.0024  -0.0018  +0.0042  -0.0043  -0.17  +0.27  -0.27  -1.175   +0.039   -0.027   
1  1  Kepler-182 b  546.02   9.825785   17.2   +7.6   -6.8   6.5    +2.9   -2.6   1.38   +0.64   -0.56   2.94   +0.13   -0.13   -0.061   +0.031   -0.028   0.028    +0.048   -0.044   0      +0     -0     2.24     +0.28    -0.29    
1  1  Kepler-182 c  546.01   20.684208  49     +13    -12    18.8   +5.0   -4.6   1.56   +0.48   -0.42   4.01   +0.17   -0.17   0.107    +0.036   -0.041   -0.121   +0.091   -0.074   -28.3  +3.9   -3.8   0.58     +0.25    -0.30    
1  1  Kepler-184 b  567.01   10.687582  3.3    +3.6   -2.0   0.96   +1.04  -0.59  0.44   +0.47   -0.27   2.283  +0.048  -0.045  0.019    +0.011   -0.010   -0.106   +0.023   -0.022   0      +0     -0     0.309    +0.092   -0.083   
1  1  Kepler-184 c  567.02   20.303035  10.9   +2.1   -2.0   3.19   +0.61  -0.60  2.60   +0.51   -0.52   1.888  +0.041  -0.039  -0.062   +0.011   -0.012   0.048    +0.029   -0.029   -5.3   +4.6   -5.4   -0.12    +0.40    -0.21    
1  1  Kepler-184 d  567.03   29.022352  10.8   +2.4   -5.1   3.17   +0.72  -1.49  1.68   +0.43   -0.82   2.177  +0.051  -0.048  0.0006   +0.0063  -0.0043  0.0138   +0.0067  -0.0091  -4.5   +4.1   -4.0   -0.764   +0.011   -0.013   
0  2  Kepler-184 b  567.01   10.687582  18     +10    -11    5.4    +3.1   -3.3   2.3    +1.3    -1.4    2.328  +0.048  -0.046  0.0265   +0.0099  -0.0095  -0.026   +0.023   -0.025   0      +0     -0     0.944    +0.051   -0.046   
0  2  Kepler-184 c  567.02   20.303035  2.26   +0.64  -0.64  0.66   +0.19  -0.19  0.53   +0.15   -0.15   1.892  +0.042  -0.040  -0.033   +0.016   -0.016   0.032    +0.042   -0.038   13.8   +6.6   -7.2   -0.430   +0.069   -0.071   
0  2  Kepler-184 d  567.03   29.022352  21.1   +2.4   -2.4   6.15   +0.73  -0.76  3.35   +0.44   -0.48   2.158  +0.050  -0.047  0.0100   +0.0038  -0.0039  -0.0002  +0.0066  -0.0063  11.2   +5.7   -6.6   -0.877   +0.019   -0.021   
0  1  Kepler-191 d  582.01   5.9450435  21.6   +5.3   -5.4   6.2    +1.5   -1.5   0.82   +0.20   -0.20   2.148  +0.022  -0.029  0.009    +0.012   -0.012   -0.011   +0.011   -0.011   0      +0     -0     1.28     +0.13    -0.14    
0  1  Kepler-191 b  582.03   9.9396236  14.0   +3.3   -3.2   3.99   +0.94  -0.92  2.28   +0.56   -0.53   1.320  +0.023  -0.026  -0.0088  +0.0051  -0.0049  0.0081   +0.0040  -0.0039  -4.33  +0.83  -0.83  0.60     +0.18    -0.18    
0  1  Kepler-191 c  582.02   17.738429  4.3    +2.3   -2.1   1.23   +0.65  -0.59  0.165  +0.087  -0.079  2.142  +0.027  -0.034  -0.024   +0.011   -0.011   0.0048   +0.0089  -0.0093  6.4    +1.8   -1.7   1.236    +0.031   -0.031   
0  2  Kepler-191 d  582.01   5.9450436  25.5   +4.2   -4.3   7.3    +1.2   -1.2   0.95   +0.16   -0.16   2.157  +0.019  -0.026  -0.0132  +0.0072  -0.0071  0.0026   +0.0078  -0.0076  0      +0     -0     1.284    +0.063   -0.067   
0  2  Kepler-191 b  582.03   9.9396236  19.1   +5.1   -4.9   5.4    +1.4   -1.4   3.23   +0.89   -0.85   1.305  +0.021  -0.024  0.0215   +0.0032  -0.0036  -0.0023  +0.0023  -0.0023  -1.2   +1.4   -1.3   0.06     +0.44    -0.49    
0  2  Kepler-191 c  582.02   17.738429  4.6    +2.7   -2.3   1.31   +0.78  -0.66  0.180  +0.106  -0.090  2.122  +0.024  -0.029  -0.031   +0.014   -0.015   -0.042   +0.017   -0.016   10.1   +1.7   -1.7   1.230    +0.023   -0.023   
1  3  Kepler-191 d  582.01   5.9450436  22.0   +4.4   -4.5   6.3    +1.3   -1.3   0.82   +0.17   -0.17   2.159  +0.021  -0.028  -0.0196  +0.0059  -0.0056  -0.0068  +0.0038  -0.0037  0      +0     -0     1.340    +0.085   -0.092   
1  3  Kepler-191 b  582.03   9.9396236  16.9   +4.6   -4.5   4.8    +1.3   -1.3   2.66   +0.74   -0.70   1.335  +0.024  -0.028  -0.0105  +0.0030  -0.0027  0.0025   +0.0020  -0.0020  -1.2   +1.6   -1.6   0.80     +0.14    -0.16    
1  3  Kepler-191 c  582.02   17.738429  4.3    +2.6   -2.2   1.22   +0.75  -0.62  0.158  +0.098  -0.081  2.164  +0.030  -0.036  -0.053   +0.022   -0.019   -0.017   +0.014   -0.013   10.0   +2.1   -2.1   1.224    +0.023   -0.024   
1  1  Kepler-192 d  584.03   6.470277   7.7    +1.6   -1.7   2.58   +0.55  -0.58  12.2   +2.9    -3.0    1.051  +0.030  -0.029  0.045    +0.021   -0.021   -0.082   +0.037   -0.034   0      +0     -0     0.71     +0.24    -0.24    
1  1  Kepler-192 b  584.01   9.9267215  13.5   +4.2   -3.7   4.5    +1.4   -1.3   1.35   +0.43   -0.39   2.627  +0.060  -0.054  -0.0292  +0.0081  -0.0084  0.029    +0.010   -0.010   8.3    +3.8   -4.7   -0.97    +0.12    -0.13    
1  1  Kepler-192 c  584.02   21.223493  4.8    +2.8   -2.3   1.58   +0.93  -0.78  0.62   +0.36   -0.31   2.407  +0.056  -0.051  0.055    +0.017   -0.022   0.096    +0.046   -0.049   3.5    +4.6   -4.8   0.06     +0.24    -0.46    
1  1  Kepler-203 b  658.01   3.1626921  19.8   +3.4   -3.8   7.1    +1.2   -1.4   2.58   +0.47   -0.52   2.468  +0.058  -0.059  0.006    +0.031   -0.032   0.002    +0.035   -0.031   0      +0     -0     4.07     +0.31    -0.31    
1  1  Kepler-203 c  658.02   5.3706396  37     +10    -12    13.2   +3.8   -4.3   4.6    +1.4    -1.5    2.506  +0.061  -0.061  -0.037   +0.015   -0.015   0.039    +0.016   -0.015   0.78   +0.71  -0.75  3.24     +0.24    -0.27    
1  1  Kepler-203 d  658.03   11.329771  13.2   +4.3   -4.4   4.7    +1.5   -1.6   10.5   +3.3    -3.6    1.352  +0.056  -0.048  -0.005   +0.026   -0.026   -0.032   +0.042   -0.053   -6.8   +3.9   -2.4   0.79     +0.37    -0.59    
0  1  Kepler-204 b  661.01   14.400904  25.8   +11.9  -9.5   8.8    +4.1   -3.3   6.1    +3.0    -2.3    1.993  +0.052  -0.052  0.085    +0.034   -0.038   -0.056   +0.051   -0.051   0      +0     -0     1.69     +0.25    -0.29    
0  1  Kepler-204 c  661.02   25.661382  13.8   +5.2   -4.8   4.7    +1.8   -1.6   15.1   +6.1    -5.6    1.198  +0.047  -0.044  0.065    +0.028   -0.034   0.122    +0.019   -0.022   -17.1  +7.1   -5.7   -0.24    +0.63    -0.64    
1  2  Kepler-204 b  661.01   14.400904  10.0   +5.4   -4.6   3.4    +1.9   -1.6   2.3    +1.3    -1.1    2.013  +0.052  -0.049  -0.008   +0.040   -0.040   -0.173   +0.060   -0.053   0      +0     -0     1.26     +0.26    -0.26    
1  2  Kepler-204 c  661.02   25.661382  5.5    +3.0   -2.4   1.87   +1.04  -0.82  5.5    +3.5    -2.5    1.229  +0.048  -0.048  0.105    +0.034   -0.038   0.205    +0.032   -0.040   -28.5  +22.6  -8.6   0.08     +0.35    -0.38    
1  1  Kepler-206 b  664.02   7.7819986  8.5    +2.2   -2.4   2.96   +0.77  -0.84  11.4   +3.1    -3.3    1.123  +0.030  -0.030  -0.025   +0.014   -0.015   -0.006   +0.014   -0.014   0      +0     -0     0.73     +0.25    -0.25    
1  1  Kepler-206 c  664.01   13.137478  12.1   +2.2   -2.3   4.20   +0.80  -0.85  5.5    +1.1    -1.2    1.614  +0.038  -0.037  -0.026   +0.016   -0.015   -0.041   +0.033   -0.032   -4.1   +6.0   -6.0   0.04     +0.22    -0.24    
1  1  Kepler-206 d  664.03   23.443375  12.7   +3.6   -3.8   4.4    +1.3   -1.3   18.8   +6.0    -6.1    1.085  +0.035  -0.035  0.029    +0.020   -0.022   0.000    +0.046   -0.045   1.2    +3.7   -3.8   0.11     +0.36    -0.39    
1  1  Kepler-218 b  711.02   3.6193098  15.3   +5.6   -4.8   5.4    +2.0   -1.7   9.4    +3.4    -3.0    1.466  +0.032  -0.031  0.029    +0.041   -0.036   0.07     +0.15    -0.26    0      +0     -0     1.12     +1.04    -0.53    
1  1  Kepler-218 c  711.01   44.699656  25     +11    -12    8.9    +3.9   -4.3   1.63   +0.73   -0.77   3.084  +0.086  -0.090  -0.011   +0.126   -0.072   -0.091   +0.057   -0.048   22     +12    -17    0.67     +0.12    -0.10    
1  1  Kepler-218 d  711.03   124.52452  19.6   +4.2   -3.5   6.9    +1.5   -1.3   1.86   +0.42   -0.37   2.729  +0.060  -0.057  0.062    +0.067   -0.101   0.12     +0.15    -0.43    -12.2  +9.1   -20.1  -0.102   +0.040   -0.040   
1  1  Kepler-222 b  723.01   3.9369933  77     +13    -58    21.2   +3.7   -16.1  4.14   +0.87   -3.28   3.039  +0.161  -0.079  0.239    +0.046   -0.197   0.054    +0.025   -0.068   0      +0     -0     3.71     +0.25    -0.17    
1  1  Kepler-222 c  723.03   10.088811  27.1   +9.8   -8.4   7.5    +2.8   -2.4   0.43   +0.16   -0.14   4.55   +0.14   -0.12   -0.133   +0.106   -0.028   0.045    +0.025   -0.054   -1.35  +4.41  -0.80  -2.77    +5.17    -0.19    
1  1  Kepler-222 d  723.02   28.08186   24.5   +11.7  -8.9   6.8    +3.3   -2.5   0.82   +0.42   -0.30   3.541  +0.100  -0.096  0.002    +0.065   -0.043   0.056    +0.044   -0.052   1.6    +2.4   -2.3   -0.505   +0.195   -0.094   
1  1  Kepler-229 b  757.03   6.2529622  41     +13    -10    10.5   +3.4   -2.7   5.2    +1.7    -1.4    2.220  +0.072  -0.075  -0.035   +0.027   -0.037   0.047    +0.035   -0.036   0      +0     -0     0.53     +0.17    -0.17    
1  1  Kepler-229 c  757.01   16.068647  32.8   +3.1   -3.6   8.36   +0.89  -1.01  0.360  +0.046  -0.051  5.02   +0.16   -0.16   0.048    +0.016   -0.016   -0.127   +0.030   -0.025   -0.8   +4.0   -3.9   -0.01    +0.26    -0.24    
1  1  Kepler-229 d  757.02   41.197255  30.0   +4.1   -4.4   7.6    +1.1   -1.2   1.16   +0.19   -0.20   3.30   +0.11   -0.12   -0.036   +0.024   -0.021   -0.028   +0.024   -0.024   0.9    +2.7   -2.6   0.349    +0.052   -0.073   
0  2  Kepler-229 b  757.03   6.2529622  30.1   +2.3   -2.5   7.66   +0.69  -0.75  3.88   +0.48   -0.52   2.208  +0.073  -0.075  -0.085   +0.046   -0.048   -0.081   +0.064   -0.045   0      +0     -0     0.34     +0.26    -0.19    
0  2  Kepler-229 c  757.01   16.068647  40.0   +2.3   -2.4   10.19  +0.76  -0.80  0.439  +0.045  -0.048  5.02   +0.16   -0.16   0.048    +0.015   -0.015   -0.106   +0.041   -0.039   -16.4  +5.4   -4.9   -0.13    +0.13    -0.13    
0  2  Kepler-229 d  757.02   41.197255  27.4   +2.4   -1.9   6.97   +0.70  -0.60  1.07   +0.14   -0.13   3.29   +0.11   -0.12   0.007    +0.023   -0.024   0.010    +0.031   -0.031   -23.5  +7.6   -5.4   -0.225   +0.393   -0.072   
0  3  Kepler-229 b  757.03   6.2529622  22.0   +4.0   -3.1   5.60   +1.04  -0.84  2.84   +0.56   -0.48   2.207  +0.072  -0.075  -0.124   +0.048   -0.053   -0.026   +0.060   -0.061   0      +0     -0     0.48     +0.21    -0.20    
0  3  Kepler-229 c  757.01   16.068647  32.4   +1.4   -1.5   8.25   +0.52  -0.57  0.358  +0.034  -0.037  5.01   +0.16   -0.16   0.056    +0.017   -0.016   -0.125   +0.051   -0.045   -10.0  +6.5   -6.4   -0.10    +0.12    -0.11    
0  3  Kepler-229 d  757.02   41.197255  28.9   +5.9   -4.6   7.4    +1.5   -1.2   1.16   +0.26   -0.22   3.26   +0.11   -0.11   -0.001   +0.026   -0.024   -0.026   +0.033   -0.031   -1.3   +5.7   -6.3   -0.222   +0.067   -0.058   
1  1  Kepler-231 b  784.02   10.065243  77.0   +11.3  -8.7   14.7   +2.2   -1.7   10.6   +4.1    -1.7    1.953  +0.088  -0.163  0.0478   +0.0093  -0.0125  0.0447   +0.0077  -0.0073  0      +0     -0     1.521    +0.057   -0.082   
1  1  Kepler-231 c  784.01   19.271539  9.2    +9.8   -6.0   1.8    +1.9   -1.2   1.33   +1.40   -0.87   1.927  +0.079  -0.103  0.003    +0.010   -0.011   -0.021   +0.013   -0.012   -3.4   +5.3   -10.8  -0.20    +0.13    -0.18    
0  1  Kepler-242 b  853.01   8.2039697  54     +17    -17    13.0   +4.1   -4.1   6.9    +2.2    -2.2    2.173  +0.065  -0.062  -0.033   +0.040   -0.036   -0.011   +0.051   -0.057   0      +0     -0     0.88     +0.19    -0.21    
0  1  Kepler-242 c  853.02   14.496452  4.4    +4.1   -2.8   1.06   +0.98  -0.67  1.04   +0.99   -0.65   1.772  +0.060  -0.061  0.068    +0.014   -0.017   0.072    +0.020   -0.020   6.8    +3.1   -2.8   0.97     +0.14    -0.16    
0  2  Kepler-242 b  853.01   8.2039695  32     +15    -13    7.7    +3.6   -3.2   3.7    +1.8    -1.5    2.236  +0.067  -0.064  -0.055   +0.041   -0.038   -0.029   +0.077   -0.075   0      +0     -0     1.40     +0.13    -0.14    
0  2  Kepler-242 c  853.02   14.496452  2.9    +3.0   -1.9   0.69   +0.73  -0.47  0.62   +0.66   -0.42   1.826  +0.076  -0.066  0.047    +0.046   -0.117   0.057    +0.043   -0.050   -9.7   +3.7   -5.0   -1.268   +0.099   -0.097   
0  3  Kepler-242 b  853.01   8.2039696  17.1   +6.1   -4.7   4.1    +1.5   -1.2   2.14   +0.83   -0.62   2.190  +0.067  -0.065  -0.076   +0.090   -0.051   -0.048   +0.056   -0.064   0      +0     -0     0.94     +0.14    -0.18    
0  3  Kepler-242 c  853.02   14.496452  1.63   +1.45  -0.97  0.39   +0.35  -0.24  0.36   +0.33   -0.22   1.807  +0.065  -0.069  -0.001   +0.070   -0.053   0.067    +0.067   -0.044   -18.4  +7.6   -6.6   -1.050   +0.105   -0.080   
1  4  Kepler-242 b  853.01   8.2039696  75     +20    -19    18.2   +4.9   -4.6   8.8    +2.4    -2.2    2.240  +0.067  -0.063  0.079    +0.040   -0.045   -0.004   +0.044   -0.051   0      +0     -0     1.86     +0.15    -0.16    
1  4  Kepler-242 c  853.02   14.496452  6.9    +5.1   -4.0   1.66   +1.23  -0.97  1.44   +1.07   -0.84   1.845  +0.061  -0.060  0.028    +0.015   -0.015   0.058    +0.016   -0.015   -6.1   +2.3   -2.4   -1.73    +0.14    -0.13    
1  1  Kepler-244 b  864.01   4.3117803  20.9   +1.4   -1.6   6.26   +0.54  -0.62  1.26   +0.18   -0.20   3.00   +0.12   -0.11   -0.074   +0.018   -0.015   0.015    +0.035   -0.035   0      +0     -0     1.36     +0.25    -0.21    
1  1  Kepler-244 c  864.03   9.767345   22.3   +11.0  -8.2   6.7    +3.3   -2.5   1.95   +0.95   -0.75   2.66   +0.11   -0.11   0.093    +0.016   -0.015   -0.003   +0.037   -0.037   -2.0   +3.0   -4.5   -2.425   +0.088   -0.126   
1  1  Kepler-244 d  864.02   20.050449  4.7    +6.0   -4.0   1.4    +1.8   -1.2   0.48   +0.60   -0.41   2.521  +0.101  -0.093  -0.046   +0.018   -0.018   0.018    +0.023   -0.024   0.5    +9.9   -16.9  0.03     +0.19    -0.22    
0  2  Kepler-244 b  864.01   4.3117802  16.8   +1.7   -1.6   5.05   +0.59  -0.57  1.04   +0.17   -0.17   2.98   +0.12   -0.11   -0.018   +0.014   -0.013   -0.014   +0.022   -0.021   0      +0     -0     0.80     +0.21    -0.21    
0  2  Kepler-244 c  864.03   9.767345   36.0   +8.7   -7.9   10.8   +2.7   -2.5   3.02   +0.86   -0.79   2.69   +0.12   -0.11   0.023    +0.014   -0.014   0.007    +0.021   -0.020   -11.0  +3.6   -3.6   -2.468   +0.045   -0.050   
0  2  Kepler-244 d  864.02   20.050449  12.8   +2.3   -2.9   3.84   +0.72  -0.89  1.34   +0.29   -0.35   2.502  +0.104  -0.096  -0.025   +0.012   -0.012   -0.024   +0.026   -0.022   -18.2  +6.6   -6.7   -0.12    +0.18    -0.18    
1  1  Kepler-81 b   877.01   5.9549     29.0   +1.7   -1.5   6.24   +0.41  -0.38  2.76   +0.22   -0.21   2.315  +0.045  -0.041  0.0107   +0.0021  -0.0024  0.0081   +0.0020  -0.0023  0      +0     -0     0.26     +0.16    -0.13    
1  1  Kepler-81 c   877.02   12.039875  14.2   +3.8   -3.0   3.05   +0.82  -0.66  1.56   +0.42   -0.34   2.204  +0.044  -0.040  0.0212   +0.0037  -0.0038  0.0277   +0.0037  -0.0047  -0.2   +1.1   -1.3   -0.803   +0.047   -0.050   
1  1  Kepler-81 d   877.03   20.837629  16     +15    -13    3.3    +3.2   -2.8   13     +18     -11     1.133  +0.079  -0.109  -0.030   +0.017   -0.016   -0.010   +0.025   -0.024   7.5    +8.2   -6.4   1.100    +0.066   -0.102   
1  1  Kepler-83 d   898.02   5.1698043  24.0   +1.1   -1.2   4.74   +0.26  -0.30  3.73   +0.48   -0.46   1.900  +0.089  -0.086  0.0161   +0.0109  -0.0100  0.034    +0.019   -0.019   0      +0     -0     0.201    +0.107   -0.087   
1  1  Kepler-83 b   898.01   9.7704486  32.3   +1.5   -1.5   6.37   +0.35  -0.38  2.00   +0.25   -0.23   2.58   +0.12   -0.12   -0.0164  +0.0095  -0.0104  -0.086   +0.018   -0.019   8.1    +3.1   -3.6   0.934    +0.062   -0.064   
1  1  Kepler-83 c   898.03   20.09017   16.6   +1.8   -1.8   3.26   +0.36  -0.38  1.38   +0.22   -0.21   2.33   +0.11   -0.11   -0.1341  +0.0075  -0.0078  0.0654   +0.0086  -0.0072  30.4   +3.3   -3.6   0.551    +0.048   -0.044   
1  1  Kepler-249 b  899.02   3.3065516  24.4   +4.0   -4.1   4.11   +0.68  -0.69  14.1   +2.5    -2.5    1.168  +0.032  -0.032  -0.041   +0.026   -0.027   0.094    +0.037   -0.033   0      +0     -0     1.03     +0.24    -0.29    
1  1  Kepler-249 c  899.01   7.1137326  44.4   +7.0   -8.4   7.5    +1.2   -1.4   14.2   +2.4    -2.8    1.419  +0.037  -0.037  0.129    +0.016   -0.016   -0.196   +0.033   -0.028   3.6    +4.5   -5.1   0.03     +0.21    -0.21    
1  1  Kepler-249 d  899.03   15.368457  11.4   +4.7   -3.9   1.91   +0.80  -0.65  2.81   +1.23   -0.99   1.547  +0.044  -0.044  -0.142   +0.035   -0.028   -0.025   +0.044   -0.038   2.8    +4.2   -5.0   0.980    +0.046   -0.051   
1  1  Kepler-253 b  921.03   3.7840287  10.3   +7.3   -5.4   2.8    +2.0   -1.4   2.9    +2.1    -1.5    1.727  +0.060  -0.059  -0.031   +0.028   -0.029   -0.056   +0.036   -0.034   0      +0     -0     2.85     +0.18    -0.19    
1  1  Kepler-253 c  921.01   10.281946  16.6   +4.0   -3.8   4.4    +1.1   -1.1   1.15   +0.34   -0.30   2.758  +0.089  -0.088  -0.048   +0.029   -0.025   -0.022   +0.030   -0.029   3.6    +1.8   -1.9   -0.976   +0.110   -0.091   
1  1  Kepler-253 d  921.02   18.11993   35.6   +3.3   -4.2   9.5    +1.0   -1.2   1.84   +0.28   -0.29   3.040  +0.096  -0.092  0.077    +0.012   -0.017   0.070    +0.015   -0.017   -4.0   +3.3   -2.8   -0.12    +0.15    -0.14    
1  1  Kepler-254 b  934.01   5.8266575  22.9   +1.9   -1.7   6.83   +0.71  -0.67  0.81   +0.15   -0.15   3.57   +0.21   -0.18   0.009    +0.013   -0.014   0.039    +0.021   -0.017   0      +0     -0     1.18     +0.22    -0.21    
1  1  Kepler-254 c  934.02   12.412163  17.3   +3.4   -2.8   5.14   +1.05  -0.89  2.75   +0.73   -0.67   2.16   +0.13   -0.11   0.041    +0.019   -0.019   -0.000   +0.012   -0.014   3.1    +2.1   -2.7   -0.04    +0.31    -0.28    
1  1  Kepler-254 d  934.03   18.74649   25.2   +3.6   -4.4   7.5    +1.2   -1.4   2.22   +0.53   -0.52   2.63   +0.16   -0.15   -0.0077  +0.0036  -0.0032  -0.0086  +0.0039  -0.0044  -3.6   +2.4   -1.9   0.90     +0.10    -0.11    
0  2  Kepler-254 b  934.01   5.8266575  23.95  +0.74  -0.81  7.14   +0.49  -0.52  0.87   +0.15   -0.15   3.53   +0.20   -0.18   0.014    +0.017   -0.018   0.142    +0.048   -0.044   0      +0     -0     0.44     +0.18    -0.17    
0  2  Kepler-254 c  934.02   12.412163  14.3   +1.5   -1.5   4.27   +0.52  -0.52  2.17   +0.44   -0.43   2.20   +0.13   -0.11   0.014    +0.013   -0.012   -0.072   +0.039   -0.043   -7.2   +2.2   -2.0   -0.42    +0.31    -0.25    
0  2  Kepler-254 d  934.03   18.74649   21.4   +2.0   -2.3   6.36   +0.71  -0.79  2.04   +0.40   -0.41   2.56   +0.15   -0.14   -0.0050  +0.0032  -0.0032  -0.0182  +0.0048  -0.0047  2.9    +2.4   -2.1   -0.786   +0.083   -0.067   
1  1  Kepler-276 b  1203.02  14.128477  21.9   +6.5   -6.2   6.7    +2.0   -1.9   2.59   +0.85   -0.80   2.41   +0.11   -0.10   -0.035   +0.021   -0.021   -0.040   +0.036   -0.039   0      +0     -0     1.271    +0.092   -0.088   
1  1  Kepler-276 c  1203.01  31.884147  58     +12    -12    17.8   +3.8   -3.7   4.3    +1.1    -1.1    2.82   +0.12   -0.12   -0.021   +0.026   -0.025   -0.015   +0.015   -0.015   1.2    +2.8   -2.8   0.01     +0.12    -0.16    
1  1  Kepler-276 d  1203.03  48.647854  28.0   +4.0   -3.9   8.6    +1.3   -1.3   2.18   +0.45   -0.43   2.77   +0.14   -0.13   0.0071   +0.0059  -0.0062  0.0116   +0.0069  -0.0062  3.6    +3.1   -2.9   0.636    +0.042   -0.038   
0  1  Kepler-277 b  1215.01  17.324191  49     +20    -15    21.4   +8.6   -6.7   5.6    +2.2    -1.8    2.757  +0.076  -0.076  -0.019   +0.013   -0.014   0.014    +0.016   -0.015   0      +0     -0     0.18     +0.16    -0.11    
0  1  Kepler-277 c  1215.02  33.006319  30     +42    -14    13.2   +18.4  -6.1   2.7    +3.6    -1.3    2.985  +0.086  -0.084  0.040    +0.021   -0.021   0.023    +0.020   -0.020   -0.6   +2.3   -2.2   -1.445   +3.026   -0.065   
1  2  Kepler-277 b  1215.01  17.324191  139    +35    -39    61     +16    -18    16.3   +4.5    -4.8    2.726  +0.075  -0.074  0.0145   +0.0073  -0.0084  0.0009   +0.0059  -0.0062  0      +0     -0     0.43     +0.14    -0.13    
1  2  Kepler-277 c  1215.02  33.006319  55     +14    -14    24.0   +6.2   -6.2   4.6    +1.3    -1.2    3.042  +0.085  -0.084  0.025    +0.011   -0.010   0.0090   +0.0096  -0.0094  3.0    +1.5   -1.4   1.665    +0.048   -0.051   
1  1  Kepler-287 b  1307.02  20.342378  100    +35    -34    32     +11    -11    12.8   +4.9    -4.5    2.400  +0.087  -0.096  -0.044   +0.020   -0.020   -0.069   +0.023   -0.026   0      +0     -0     0.980    +0.100   -0.124   
1  1  Kepler-287 c  1307.01  44.8521    26.5   +11.2  -9.1   8.6    +3.6   -3.0   2.26   +1.09   -0.83   2.743  +0.092  -0.099  0.005    +0.013   -0.013   -0.092   +0.025   -0.029   -1.6   +1.8   -1.9   0.484    +0.071   -0.094   
1  1  Kepler-310 b  1598.03  13.930688  13.1   +8.7   -9.0   3.8    +2.5   -2.6   10.2   +7.2    -7.0    1.255  +0.044  -0.043  0.075    +0.039   -0.029   -0.147   +0.072   -0.066   0      +0     -0     1.761    +0.102   -0.071   
1  1  Kepler-310 c  1598.01  56.475807  26.3   +7.2   -5.8   7.5    +2.1   -1.7   1.92   +0.59   -0.48   2.779  +0.063  -0.064  -0.015   +0.030   -0.026   0.136    +0.058   -0.063   -17.9  +2.8   -2.6   0.280    +0.039   -0.038   
1  1  Kepler-310 d  1598.02  92.874729  16.2   +4.5   -3.5   4.6    +1.3   -1.0   2.44   +0.75   -0.60   2.181  +0.052  -0.052  -0.0447  +0.0064  -0.0086  -0.0418  +0.0084  -0.0091  -5.8   +2.2   -2.1   -0.218   +0.023   -0.023   
1  1  Kepler-325 b  1832.01  4.5444365  45     +15    -10    13.1   +4.5   -3.1   3.61   +1.30   -0.90   2.708  +0.077  -0.077  -0.061   +0.073   -0.037   0.010    +0.016   -0.016   0      +0     -0     2.79     +0.26    -0.21    
1  1  Kepler-325 c  1832.02  12.762206  21.9   +5.7   -6.0   6.4    +1.7   -1.8   2.03   +0.58   -0.62   2.584  +0.086  -0.084  0.077    +0.032   -0.111   0.023    +0.026   -0.100   -1.3   +4.2   -3.6   -1.633   +0.074   -0.087   
1  1  Kepler-325 d  1832.03  38.714962  23.0   +6.6   -6.5   6.7    +2.0   -1.9   2.25   +0.72   -0.72   2.535  +0.100  -0.090  0.023    +0.041   -0.040   0.047    +0.029   -0.049   -5.7   +5.9   -3.6   -0.719   +0.040   -0.043   
0  2  Kepler-325 b  1832.01  4.5444365  20.8   +3.6   -3.5   6.1    +1.1   -1.1   1.62   +0.32   -0.32   2.732  +0.076  -0.076  0.003    +0.013   -0.013   -0.010   +0.012   -0.012   0      +0     -0     3.23     +0.13    -0.14    
0  2  Kepler-325 c  1832.02  12.762206  16.5   +4.7   -4.3   4.8    +1.4   -1.3   1.43   +0.44   -0.40   2.636  +0.084  -0.084  0.014    +0.014   -0.015   0.075    +0.016   -0.016   3.0    +2.3   -2.1   1.861    +0.078   -0.079   
0  2  Kepler-325 d  1832.03  38.714962  22.6   +6.8   -6.2   6.6    +2.0   -1.8   2.13   +0.69   -0.63   2.564  +0.097  -0.095  0.047    +0.025   -0.024   0.034    +0.023   -0.023   -2.5   +3.0   -2.9   -0.831   +0.038   -0.037   
0  3  Kepler-325 b  1832.01  4.5444365  9.1    +2.7   -3.3   2.65   +0.81  -0.96  0.86   +0.25   -0.30   2.561  +0.076  -0.076  0.185    +0.025   -0.025   -0.125   +0.027   -0.030   0      +0     -0     2.65     +0.22    -0.26    
0  3  Kepler-325 c  1832.02  12.762206  12.5   +4.7   -4.2   3.6    +1.4   -1.2   1.17   +0.48   -0.42   2.565  +0.082  -0.081  -0.179   +0.026   -0.027   0.178    +0.030   -0.028   2.2    +3.1   -3.3   -1.669   +0.068   -0.058   
0  3  Kepler-325 d  1832.03  38.714962  14.7   +3.4   -3.1   4.28   +1.00  -0.94  1.60   +0.39   -0.38   2.444  +0.091  -0.085  0.158    +0.027   -0.030   0.026    +0.018   -0.018   -1.2   +3.4   -3.1   -0.728   +0.032   -0.032   
0  1  Kepler-326 b  1835.02  2.2482882  14.14  +0.81  -0.79  4.13   +0.26  -0.24  4.18   +0.45   -0.42   1.753  +0.050  -0.049  0.0267   +0.0056  -0.0058  -0.0207  +0.0053  -0.0052  0      +0     -0     4.67     +0.22    -0.23    
0  1  Kepler-326 c  1835.01  4.5803462  14.52  +0.63  -0.69  4.24   +0.21  -0.21  3.00   +0.30   -0.29   1.975  +0.059  -0.056  -0.0038  +0.0059  -0.0055  0.0254   +0.0060  -0.0061  1.29   +0.63  -0.58  3.75     +0.10    -0.11    
0  1  Kepler-326 d  1835.03  6.7669076  16.5   +3.6   -3.8   4.8    +1.0   -1.1   3.21   +0.78   -0.78   2.014  +0.070  -0.068  -0.0058  +0.0033  -0.0032  0.0021   +0.0031  -0.0033  0.16   +0.82  -0.75  3.454    +0.077   -0.080   
0  2  Kepler-326 b  1835.02  2.2482882  10.86  +1.00  -1.06  3.17   +0.30  -0.31  3.25   +0.42   -0.41   1.746  +0.051  -0.050  0.0152   +0.0096  -0.0098  -0.030   +0.012   -0.013   0      +0     -0     4.73     +0.29    -0.29    
0  2  Kepler-326 c  1835.01  4.5803461  3.7    +1.0   -1.0   1.08   +0.31  -0.29  0.71   +0.20   -0.20   2.024  +0.063  -0.060  -0.039   +0.013   -0.013   0.054    +0.011   -0.011   -6.0   +1.6   -1.5   -3.80    +0.13    -0.14    
0  2  Kepler-326 d  1835.03  6.7669076  3.0    +1.3   -1.2   0.88   +0.39  -0.34  0.57   +0.25   -0.22   2.042  +0.068  -0.066  0.042    +0.012   -0.011   -0.0019  +0.0092  -0.0088  -1.1   +2.4   -2.4   3.539    +0.086   -0.087   
1  3  Kepler-326 b  1835.02  2.2482882  15.9   +1.3   -1.2   4.65   +0.39  -0.37  4.55   +0.62   -0.57   1.773  +0.054  -0.052  0.0259   +0.0060  -0.0061  -0.0175  +0.0065  -0.0062  0      +0     -0     5.91     +0.45    -0.45    
1  3  Kepler-326 c  1835.01  4.5803461  13.2   +1.5   -1.5   3.84   +0.44  -0.43  2.44   +0.41   -0.38   2.047  +0.063  -0.062  0.0064   +0.0095  -0.0088  0.0302   +0.0092  -0.0095  2.5    +1.7   -1.7   -4.39    +0.24    -0.24    
1  3  Kepler-326 d  1835.03  6.7669076  13.7   +2.9   -2.9   3.99   +0.87  -0.85  2.32   +0.57   -0.54   2.111  +0.071  -0.070  -0.0016  +0.0052  -0.0053  0.0025   +0.0034  -0.0033  3.1    +1.8   -1.8   4.02     +0.15    -0.16    
0  4  Kepler-326 b  1835.02  2.2482882  12.13  +0.95  -0.91  3.54   +0.29  -0.27  3.38   +0.40   -0.37   1.788  +0.052  -0.050  0.010    +0.012   -0.013   -0.050   +0.011   -0.010   0      +0     -0     5.83     +0.13    -0.12    
0  4  Kepler-326 c  1835.01  4.5803462  12.1   +1.2   -1.2   3.54   +0.36  -0.37  2.18   +0.32   -0.31   2.067  +0.061  -0.059  0.008    +0.010   -0.010   0.033    +0.013   -0.012   7.2    +1.4   -1.3   4.471    +0.072   -0.071   
0  4  Kepler-326 d  1835.03  6.7669075  9.8    +2.0   -2.1   2.85   +0.60  -0.62  1.79   +0.39   -0.40   2.056  +0.069  -0.068  0.0104   +0.0097  -0.0088  0.0073   +0.0056  -0.0058  6.6    +1.4   -1.3   -3.943   +0.053   -0.056   
0  5  Kepler-326 b  1835.02  2.2482883  10.36  +0.69  -0.70  3.02   +0.22  -0.21  2.64   +0.33   -0.31   1.843  +0.056  -0.054  0.005    +0.011   -0.011   -0.051   +0.015   -0.015   0      +0     -0     7.10     +0.22    -0.23    
0  5  Kepler-326 c  1835.01  4.5803462  3.85   +0.69  -0.70  1.12   +0.20  -0.21  0.61   +0.14   -0.13   2.153  +0.065  -0.063  -0.056   +0.012   -0.012   0.061    +0.013   -0.014   6.7    +2.1   -2.0   4.87     +0.11    -0.11    
0  5  Kepler-326 d  1835.03  6.7669077  2.64   +0.96  -0.89  0.77   +0.28  -0.26  0.43   +0.16   -0.15   2.139  +0.070  -0.069  0.064    +0.014   -0.014   0.004    +0.013   -0.012   5.5    +2.2   -2.1   4.317    +0.091   -0.091   
0  1  Kepler-328 b  1873.02  34.91684   14.1   +6.4   -6.2   5.7    +2.6   -2.5   0.99   +0.51   -0.48   3.11   +0.26   -0.23   -0.0200  +0.0092  -0.0065  -0.0188  +0.0063  -0.0062  0      +0     -0     0.42     +0.11    -0.12    
0  1  Kepler-328 c  1873.01  71.31166   138    +24    -25    56     +10    -11    1.01   +0.31   -0.28   6.62   +0.55   -0.48   -0.0405  +0.0121  -0.0095  -0.0255  +0.0092  -0.0095  -2.0   +4.6   -5.1   -0.607   +0.043   -0.042   
1  2  Kepler-328 b  1873.02  34.91684   10.0   +4.6   -4.3   4.0    +1.9   -1.7   0.71   +0.38   -0.33   3.10   +0.26   -0.23   0.0382   +0.0072  -0.0072  0.0129   +0.0075  -0.0062  0      +0     -0     0.50     +0.20    -0.20    
1  2  Kepler-328 c  1873.01  71.31166   127    +21    -21    51.0   +8.8   -9.1   0.97   +0.29   -0.26   6.52   +0.54   -0.47   0.0571   +0.0070  -0.0080  0.0334   +0.0111  -0.0096  -3.1   +5.1   -5.6   -0.620   +0.084   -0.080   
1  1  Kepler-331 b  1895.01  8.4574663  12.3   +4.2   -4.4   2.83   +0.97  -1.03  1.10   +0.40   -0.41   2.411  +0.067  -0.068  -0.0023  +0.0074  -0.0068  -0.0319  +0.0092  -0.0089  0      +0     -0     1.225    +0.090   -0.087   
1  1  Kepler-331 c  1895.02  17.28117   25.7   +4.8   -5.1   5.9    +1.1   -1.2   1.52   +0.29   -0.31   2.773  +0.077  -0.077  -0.022   +0.012   -0.012   -0.074   +0.021   -0.017   -2.0   +1.8   -2.0   -0.981   +0.040   -0.042   
1  1  Kepler-331 d  1895.03  32.134001  22.2   +3.6   -4.1   5.11   +0.85  -0.96  1.54   +0.28   -0.30   2.627  +0.098  -0.098  0.071    +0.039   -0.042   0.023    +0.026   -0.023   -2.4   +1.6   -1.7   0.807    +0.026   -0.025   
0  2  Kepler-331 b  1895.01  8.4574664  10.8   +7.1   -7.5   2.5    +1.6   -1.7   1.03   +0.68   -0.72   2.364  +0.063  -0.063  0.028    +0.013   -0.014   -0.010   +0.014   -0.021   0      +0     -0     1.209    +0.074   -0.085   
0  2  Kepler-331 c  1895.02  17.28117   17.8   +7.7   -6.5   4.1    +1.8   -1.5   1.13   +0.43   -0.41   2.715  +0.082  -0.080  0.028    +0.022   -0.030   -0.017   +0.025   -0.053   -1.2   +2.6   -2.6   -0.974   +0.071   -0.048   
0  2  Kepler-331 d  1895.03  32.134001  26.6   +5.0   -4.9   6.1    +1.2   -1.2   2.06   +0.40   -0.40   2.535  +0.076  -0.074  0.091    +0.017   -0.018   0.032    +0.032   -0.035   -1.9   +1.3   -1.4   0.855    +0.039   -0.040   
1  1  Kepler-333 b  1908.01  12.551111  48     +13    -13    10.5   +3.0   -2.8   19.7   +5.8    -5.5    1.428  +0.031  -0.031  -0.009   +0.018   -0.020   -0.062   +0.023   -0.026   0      +0     -0     0.50     +0.16    -0.16    
1  1  Kepler-333 c  1908.02  24.088418  4.7    +2.9   -2.5   1.02   +0.63  -0.54  3.0    +1.8    -1.6    1.234  +0.029  -0.030  0.042    +0.023   -0.023   0.022    +0.025   -0.023   4.4    +7.8   -8.4   0.13     +0.24    -0.26    
0  2  Kepler-333 b  1908.01  12.551111  33.3   +10.1  -8.9   7.3    +2.2   -2.0   14.0   +4.4    -3.9    1.420  +0.031  -0.031  -0.044   +0.024   -0.022   -0.121   +0.042   -0.042   0      +0     -0     0.42     +0.18    -0.17    
0  2  Kepler-333 c  1908.02  24.088418  3.9    +3.1   -2.2   0.85   +0.67  -0.48  2.5    +2.0    -1.4    1.233  +0.028  -0.029  0.042    +0.023   -0.024   0.043    +0.036   -0.037   -18.8  +8.2   -7.1   -0.19    +0.19    -0.18    
1  1  Kepler-334 b  1909.02  5.4703338  10.0   +1.8   -1.8   3.45   +0.64  -0.64  17.7   +3.5    -3.4    1.020  +0.021  -0.021  0.017    +0.012   -0.013   -0.005   +0.016   -0.016   0      +0     -0     1.20     +0.19    -0.19    
1  1  Kepler-334 c  1909.01  12.758001  12.7   +1.6   -1.7   4.38   +0.57  -0.63  9.9    +1.4    -1.5    1.343  +0.027  -0.026  -0.010   +0.014   -0.014   -0.011   +0.016   -0.015   1.9    +2.5   -2.6   0.10     +0.23    -0.25    
1  1  Kepler-334 d  1909.03  25.098508  8.0    +2.5   -2.4   2.76   +0.86  -0.84  4.2    +1.3    -1.3    1.535  +0.035  -0.034  0.040    +0.013   -0.013   -0.031   +0.013   -0.012   2.0    +2.1   -2.0   -1.404   +0.032   -0.032   
1  1  Kepler-339 b  1931.01  4.9776045  15.5   +3.2   -3.5   4.36   +0.92  -1.01  9.7    +2.1    -2.3    1.348  +0.034  -0.033  -0.035   +0.017   -0.017   0.038    +0.021   -0.020   0      +0     -0     1.69     +0.16    -0.18    
1  1  Kepler-339 c  1931.03  6.9880095  4.8    +1.6   -1.5   1.34   +0.44  -0.44  6.1    +2.0    -2.0    1.065  +0.028  -0.026  -0.0003  +0.0075  -0.0045  0.011    +0.016   -0.027   -3.9   +4.7   -3.6   -0.01    +0.32    -0.29    
1  1  Kepler-339 d  1931.02  10.558405  14.7   +2.1   -2.2   4.15   +0.60  -0.64  16.4   +2.7    -2.8    1.112  +0.032  -0.030  0.0155   +0.0038  -0.0038  -0.0199  +0.0060  -0.0058  1.7    +3.9   -4.9   0.86     +0.17    -0.21    
0  2  Kepler-339 b  1931.01  4.9776045  11.7   +2.8   -3.7   3.28   +0.80  -1.04  7.3    +1.9    -2.4    1.350  +0.036  -0.035  -0.035   +0.028   -0.020   -0.011   +0.035   -0.031   0      +0     -0     1.64     +0.30    -0.35    
0  2  Kepler-339 c  1931.03  6.9880095  8.5    +2.3   -3.0   2.38   +0.66  -0.85  10.3   +3.1    -3.6    1.073  +0.034  -0.029  0.0014   +0.0075  -0.0050  0.020    +0.036   -0.050   -6.5   +6.9   -4.6   0.19     +0.25    -0.25    
0  2  Kepler-339 d  1931.02  10.558405  12.9   +2.5   -2.2   3.64   +0.72  -0.65  14.1   +3.0    -2.4    1.116  +0.033  -0.032  0.0141   +0.0040  -0.0062  -0.0100  +0.0086  -0.0115  2.5    +5.8   -5.8   -0.70    +0.63    -0.25    
1  1  Kepler-350 b  2025.03  11.189571  8.63   +0.75  -0.84  3.65   +0.35  -0.38  4.42   +0.66   -0.66   1.651  +0.058  -0.052  0.001    +0.032   -0.025   -0.014   +0.031   -0.026   0      +0     -0     0.49     +0.31    -0.25    
1  1  Kepler-350 c  2025.01  17.848508  12.8   +2.2   -3.4   5.40   +0.97  -1.46  1.20   +0.23   -0.34   2.908  +0.093  -0.080  0.001    +0.020   -0.016   -0.005   +0.022   -0.048   6.7    +2.9   -2.4   0.88     +0.11    -0.13    
1  1  Kepler-350 d  2025.02  26.136344  17.1   +2.9   -2.9   7.2    +1.3   -1.3   2.06   +0.41   -0.41   2.677  +0.086  -0.074  0.0243   +0.0076  -0.0076  -0.0258  +0.0044  -0.0048  -0.4   +2.2   -2.7   -0.732   +0.078   -0.066   
1  1  Kepler-358 b  2080.02  34.060768  65     +29    -22    18.9   +8.4   -6.4   3.2    +1.7    -1.2    3.17   +0.16   -0.16   0.036    +0.037   -0.035   0.191    +0.059   -0.055   0      +0     -0     1.003    +0.070   -0.073   
1  1  Kepler-358 c  2080.01  83.488741  27.8   +10.9  -8.8   8.1    +3.2   -2.6   1.74   +0.75   -0.61   2.93   +0.14   -0.13   0.023    +0.044   -0.057   -0.011   +0.031   -0.039   17.8   +5.6   -6.1   0.17     +0.10    -0.12    
1  1  Kepler-363 b  2148.03  3.6146028  10.9   +5.0   -3.2   4.6    +2.1   -1.4   9.8    +4.2    -3.0    1.383  +0.052  -0.073  -0.049   +0.109   -0.051   -0.248   +0.043   -0.032   0      +0     -0     6.2      +1.0     -1.7     
1  1  Kepler-363 c  2148.02  7.5423583  60     +13    -26    25.2   +5.6   -11.0  20.6   +4.4    -7.9    1.870  +0.052  -0.064  0.123    +0.037   -0.065   0.404    +0.043   -0.056   -12.2  +8.4   -10.8  2.74     +0.30    -0.73    
1  1  Kepler-363 d  2148.01  11.932054  4.7    +3.4   -2.6   2.0    +1.4   -1.1   1.11   +0.85   -0.63   2.125  +0.049  -0.053  -0.071   +0.016   -0.040   -0.0809  +0.0116  -0.0084  -1.3   +6.9   -8.0   1.43     +0.44    -0.73    
1  1  Kepler-384 b  2414.01  22.596826  7.5    +2.3   -2.1   2.38   +0.76  -0.69  2.42   +0.84   -0.72   1.749  +0.053  -0.055  0.0316   +0.0090  -0.0112  0.0135   +0.0151  -0.0093  0      +0     -0     1.675    +0.089   -0.099   
1  1  Kepler-384 c  2414.02  45.348638  13.4   +4.1   -3.0   4.28   +1.35  -0.98  1.89   +0.65   -0.48   2.308  +0.074  -0.074  0.0661   +0.0142  -0.0086  -0.0089  +0.0134  -0.0094  0.2    +4.2   -5.6   -1.569   +0.037   -0.038   
1  1  Kepler-400 b  2711.01  9.0243641  24.0   +6.8   -6.8   8.0    +2.4   -2.3   10.3   +4.8    -5.8    1.63   +0.26   -0.20   0.058    +0.020   -0.020   0.007    +0.044   -0.040   0      +0     -0     0.33     +0.22    -0.17    
1  1  Kepler-400 c  2711.02  17.340873  17.0   +6.7   -5.8   5.7    +2.3   -2.0   10.6   +5.9    -6.3    1.43   +0.23   -0.18   -0.142   +0.042   -0.035   -0.105   +0.038   -0.032   0.2    +6.0   -6.2   0.987    +0.063   -0.066   
0  2  Kepler-400 b  2711.01  9.0243641  16.6   +5.2   -3.9   5.5    +1.8   -1.4   7.1    +3.4    -3.8    1.63   +0.26   -0.20   0.142    +0.025   -0.027   0.076    +0.062   -0.048   0      +0     -0     0.71     +0.33    -0.32    
0  2  Kepler-400 c  2711.02  17.340874  13.1   +2.6   -2.7   4.37   +0.94  -0.95  8.4    +3.6    -4.5    1.42   +0.23   -0.17   -0.062   +0.113   -0.070   -0.094   +0.052   -0.047   8      +21    -18    -1.07    +2.16    -0.21    


==> MRT/MRT3.txt <==
Table 3 - stellar properties
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   6       I6      ---           KOI           KOI
   7-  18       A12     ---           Star          Star name
  19-  28       I10     ---           KIC           KIC
  29-  54       A26     ---           Source        Stellar m,R source
  55-  62       F8.4    ---           u1            first limb-darkening coeff, taken from nexi
  63-  70       F8.4    ---           u2            second limb-darkening coeff, taken from nexi
  71-  77       F7.3    SunMass       ms            absolute stellar mass
  78-  85       F8.3    SunMass       ms_ErrPos     absolute stellar mass positive error bar
  86-  93       F8.3    SunMass       ms_ErrNeg     absolute stellar mass negative error bar
  94- 101       F8.4    SunRadii      Rs            absolute stellar radius; taken from literature
 102- 110       F9.4    SunRadii      Rs_ErrPos     
 111- 119       F9.4    SunRadii      Rs_ErrNeg     
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1):
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
41    Kepler-100  6521045   Berger_et_al._2020        0.4046  0.2638  1.140  +0.078  -0.087  1.526   +0.029   -0.028   
156   Kepler-114  10925104  Berger_et_al._2020        0.4639  0.2589  0.731  +0.029  -0.022  0.725   +0.011   -0.012   
209   Kepler-117  10723750  Berger_et_al._2020        0.3166  0.303   1.255  +0.060  -0.079  1.592   +0.057   -0.052   
222   Kepler-120  4249725   Berger_et_al._2020        0.4639  0.2589  0.697  +0.029  -0.022  0.698   +0.013   -0.013   
260   Kepler-126  8292840   Berger_et_al._2020        0.3153  0.3023  1.116  +0.070  -0.078  1.410   +0.028   -0.027   
271   Kepler-127  9451706   Berger_et_al._2020        0.381   0.2799  1.306  +0.048  -0.061  1.368   +0.029   -0.027   
279   Kepler-450  12314973  Berger_et_al._2020        0.3279  0.3061  1.319  +0.047  -0.067  1.627   +0.039   -0.033   
285   Kepler-92   6196457   Berger_et_al._2020        0.4133  0.26    1.124  +0.047  -0.055  1.840   +0.042   -0.039   
301   Kepler-135  3642289   Berger_et_al._2020        0.3403  0.3016  1.175  +0.068  -0.081  1.392   +0.031   -0.035   
312   Kepler-136  7050989   Berger_et_al._2020        0.3288  0.3024  1.179  +0.067  -0.086  1.487   +0.030   -0.031   
341   Kepler-414  10878263  Berger_et_al._2020        0.4526  0.2327  0.953  +0.031  -0.042  0.890   +0.016   -0.016   
343   Kepler-142  10982872  Berger_et_al._2020        0.4096  0.2602  1.049  +0.067  -0.071  1.099   +0.023   -0.022   
370   Kepler-145  8494142   Berger_et_al._2020        0.3236  0.3052  1.401  +0.065  -0.061  1.832   +0.045   -0.044   
386   Kepler-146  3656121   Berger_et_al._2020        0.3588  0.2868  1.075  +0.030  -0.040  1.027   +0.022   -0.022   
401   Kepler-149  3217264   Berger_et_al._2020        0.4785  0.2193  0.988  +0.031  -0.042  0.916   +0.017   -0.017   
442   Kepler-157  3745690   Berger_et_al._2020        0.3928  0.2676  0.922  +0.069  -0.062  1.102   +0.030   -0.029   
446   Kepler-158  4633570   Berger_et_al._2020        0.666   0.0775  0.669  +0.023  -0.025  0.648   +0.012   -0.012   
457   Kepler-161  7440748   Berger_et_al._2020        0.5746  0.1496  0.821  +0.029  -0.040  0.775   +0.012   -0.012   
508   Kepler-170  6266741   Berger_et_al._2020        0.4458  0.2436  1.040  +0.044  -0.057  1.001   +0.023   -0.021   
523   Kepler-177  8806123   Berger_et_al._2020        0.4096  0.2602  0.974  +0.077  -0.066  1.351   +0.052   -0.050   
546   Kepler-182  12058931  Berger_et_al._2020        0.3288  0.3024  1.142  +0.066  -0.079  1.360   +0.056   -0.056   
567   Kepler-184  7445445   Berger_et_al._2020        0.3728  0.2787  0.877  +0.030  -0.039  0.823   +0.017   -0.016   
582   Kepler-191  9020160   Fulton_and_Petigura_2018  0.5746  0.1496  0.857  +0.015  -0.014  0.7800  +0.0060  -0.0090  
584   Kepler-192  9146018   Berger_et_al._2020        0.4695  0.224   1.001  +0.054  -0.061  0.996   +0.022   -0.020   
658   Kepler-203  6062088   Berger_et_al._2020        0.4035  0.2622  1.078  +0.031  -0.041  1.032   +0.023   -0.023   
661   Kepler-204  6347299   Berger_et_al._2020        0.4035  0.2622  1.029  +0.038  -0.051  0.992   +0.021   -0.020   
664   Kepler-206  6442340   Berger_et_al._2020        0.4096  0.2602  1.042  +0.062  -0.069  1.070   +0.023   -0.022   
711   Kepler-218  9597345   Berger_et_al._2020        0.4785  0.2193  1.058  +0.052  -0.060  1.047   +0.022   -0.021   
723   Kepler-222  10002866  Berger_et_al._2020        0.4603  0.2291  0.830  +0.049  -0.051  0.830   +0.022   -0.021   
757   Kepler-229  10910878  Berger_et_al._2020        0.582   0.1451  0.765  +0.036  -0.039  0.736   +0.023   -0.024   
784   Kepler-231  12066335  Berger_et_al._2020        0.4639  0.2589  0.575  +0.016  -0.019  0.570   +0.023   -0.030   
853   Kepler-242  6428700   Berger_et_al._2020        0.5746  0.1496  0.724  +0.031  -0.036  0.695   +0.019   -0.018   
864   Kepler-244  6849310   Berger_et_al._2020        0.4695  0.224   0.901  +0.050  -0.056  0.886   +0.035   -0.032   
877   Kepler-81   7287995   Berger_et_al._2020        0.6656  0.0853  0.647  +0.020  -0.020  0.633   +0.012   -0.011   
898   Kepler-83   7870390   Berger_et_al._2020        0.4242  0.2887  0.592  +0.017  -0.021  0.584   +0.027   -0.026   
899   Kepler-249  7907423   Berger_et_al._2020        0.3573  0.366   0.505  +0.012  -0.012  0.511   +0.013   -0.013   
921   Kepler-253  8689373   Berger_et_al._2020        0.5086  0.1959  0.804  +0.046  -0.041  0.809   +0.025   -0.024   
934   Kepler-254  9334289   Berger_et_al._2020        0.4695  0.224   0.895  +0.055  -0.058  0.906   +0.052   -0.046   
1203  Kepler-276  3962243   Berger_et_al._2020        0.4096  0.2602  0.921  +0.044  -0.049  0.896   +0.038   -0.035   
1215  Kepler-277  3939150   Berger_et_al._2020        0.3534  0.2904  1.317  +0.057  -0.084  1.751   +0.046   -0.045   
1307  Kepler-287  10973814  Berger_et_al._2020        0.4695  0.224   0.973  +0.036  -0.046  0.919   +0.024   -0.024   
1598  Kepler-310  10004738  Berger_et_al._2020        0.4603  0.2291  0.860  +0.047  -0.057  0.846   +0.018   -0.018   
1832  Kepler-325  11709244  Berger_et_al._2020        0.4695  0.224   0.875  +0.040  -0.051  0.841   +0.022   -0.022   
1835  Kepler-326  9471268   Berger_et_al._2020        0.5684  0.153   0.877  +0.023  -0.015  1.080   +0.030   -0.029   
1873  Kepler-328  4939346   Berger_et_al._2020        0.3288  0.3024  1.209  +0.072  -0.084  1.385   +0.113   -0.099   
1895  Kepler-331  4263293   Berger_et_al._2020        0.45    0.2396  0.692  +0.027  -0.027  0.671   +0.017   -0.017   
1908  Kepler-333  5706966   Berger_et_al._2020        0.6443  0.101   0.658  +0.022  -0.018  0.656   +0.012   -0.012   
1909  Kepler-334  10130039  Berger_et_al._2020        0.4035  0.2622  1.037  +0.035  -0.050  0.999   +0.019   -0.018   
1931  Kepler-339  10978763  Berger_et_al._2020        0.5256  0.186   0.846  +0.030  -0.039  0.790   +0.019   -0.018   
2025  Kepler-350  4636578   Berger_et_al._2020        0.3166  0.303   1.269  +0.055  -0.051  1.368   +0.043   -0.037   
2080  Kepler-358  10864531  Berger_et_al._2020        0.3588  0.2868  0.872  +0.061  -0.048  0.961   +0.044   -0.042   
2148  Kepler-363  6021193   Berger_et_al._2020        0.4369  0.2517  1.268  +0.039  -0.076  1.587   +0.035   -0.037   
2414  Kepler-384  8611832   Berger_et_al._2020        0.4526  0.2327  0.960  +0.066  -0.056  1.603   +0.038   -0.037   
2711  Kepler-400  5272233   Nexi                      0.3588  0.2868  1.004  +0.082  -0.067  1.11    +0.18    -0.13    


==> MRT/MRT4.txt <==
Table 4 - impact parameter variations results
------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes       Format   Units         Label         Explanations
------------------------------------------------------------------------------------------------------------------------------------------------------
   1-   3       I3      ---           Adopted       Adopted solution
   4-  17       A14     ---           KeplerName    kepler name
  18-  26       F9.2    ---           KOI           KOI
  27-  37       F11.7   day           P             mean orbital period
  38-  40       I3      ---           Npl           model number of planets
  41-  43       I3      ---           Position      planet position within the system, from inside to outside
  44-  53       F10.5   ---           b0            impact parameter at BKJD=0
  54-  63       F10.5   ---           b0_ErrPos     
  64-  73       F10.5   ---           b0_ErrNeg     
  74-  84       F11.6   1/yr          dbdt          db/dt median
  85-  95       F11.6   1/yr          dbdt_ErrPos   db/dt positive error bar
  96- 106       F11.6   1/yr          dbdt_ErrNeg   db/dt negative error bar
------------------------------------------------------------------------------------------------------------------------------------------------------
Note (1):
------------------------------------------------------------------------------------------------------------------------------------------------------

Author address:
Yair Judkovsky    <yair.judkovsky@weizmann.ac.il>

======================================================================================================================================================
1  Kepler-100 c  41.01    12.815904  3  2  -0.009    +0.060    -0.053    0.0060     +0.0032    -0.0028    
1  Kepler-100 b  41.02    6.8870707  3  1  0.581     +0.033    -0.034    -0.0166    +0.0071    -0.0069    
1  Kepler-100 d  41.03    35.333193  3  3  -0.743    +0.028    -0.023    0.0064     +0.0027    -0.0026    
1  Kepler-114 c  156.01   8.0413478  3  2  0.449     +0.035    -0.046    -0.0113    +0.0043    -0.0038    
1  Kepler-114 b  156.02   5.1885637  3  1  0.314     +0.035    -0.040    0.0050     +0.0019    -0.0021    
1  Kepler-117 c  209.01   50.790346  2  2  -0.205    +0.024    -0.021    0.00087    +0.00020   -0.00020   
1  Kepler-117 b  209.02   18.795913  2  1  0.469     +0.011    -0.011    -0.0156    +0.0018    -0.0020    
1  Kepler-126 b  260.01   10.495663  3  1  0.365     +0.030    -0.031    -0.00407   +0.00093   -0.00087   
1  Kepler-126 d  260.02   100.28307  3  3  0.061     +0.041    -0.045    -0.00080   +0.00024   -0.00024   
1  Kepler-126 c  260.03   21.869657  3  2  0.278     +0.044    -0.041    0.00437    +0.00064   -0.00072   
1  Kepler-127 d  271.01   48.63038   3  3  0.5186    +0.0088   -0.0079   -0.00236   +0.00060   -0.00062   
1  Kepler-127 c  271.02   29.393372  3  2  0.078     +0.050    -0.058    0.0033     +0.0010    -0.0010    
1  Kepler-450 b  279.01   28.454891  3  3  -0.196    +0.030    -0.018    0.0096     +0.0061    -0.0031    
1  Kepler-450 c  279.02   15.413081  3  2  0.052     +0.056    -0.069    -0.026     +0.012     -0.014     
1  Kepler-92 b   285.01   13.748831  3  1  0.607     +0.015    -0.019    -0.00158   +0.00073   -0.00101   
1  Kepler-92 c   285.02   26.723169  3  2  -0.427    +0.043    -0.035    0.0122     +0.0052    -0.0051    
1  Kepler-414 c  341.01   7.1707104  2  2  -0.339    +0.031    -0.031    -0.0241    +0.0063    -0.0058    
1  Kepler-414 b  341.02   4.6996528  2  1  0.106     +0.062    -0.059    0.032      +0.011     -0.012     
1  Kepler-146 b  386.01   31.158825  2  1  0.267     +0.092    -0.110    0.0087     +0.0028    -0.0033    
1  Kepler-146 c  386.02   76.732456  2  2  0.523     +0.046    -0.051    -0.0133    +0.0052    -0.0049    
1  Kepler-170 b  508.01   7.9305835  2  1  0.100     +0.053    -0.046    0.0153     +0.0057    -0.0054    
1  Kepler-170 c  508.02   16.665899  2  2  0.372     +0.041    -0.041    -0.0059    +0.0026    -0.0027    
1  Kepler-177 c  523.01   49.411211  2  2  -0.859    +0.016    -0.012    0.00147    +0.00066   -0.00062   
1  Kepler-182 c  546.01   20.684208  2  2  0.199     +0.087    -0.102    0.0130     +0.0060    -0.0053    
1  Kepler-182 b  546.02   9.825785   2  1  0.587     +0.051    -0.064    -0.0341    +0.0091    -0.0097    
1  Kepler-191 c  582.02   17.738429  3  3  0.781     +0.016    -0.018    -0.0231    +0.0052    -0.0050    
1  Kepler-242 c  853.02   14.496452  2  2  -0.766    +0.052    -0.047    0.034      +0.011     -0.011     
1  Kepler-83 d   898.02   5.1698043  3  1  0.064     +0.033    -0.027    0.0274     +0.0086    -0.0103    
1  Kepler-83 c   898.03   20.09017   3  3  0.475     +0.039    -0.036    -0.0640    +0.0038    -0.0039    
1  Kepler-277 b  1215.01  17.324191  2  1  0.120     +0.039    -0.036    0.0034     +0.0020    -0.0016    
1  Kepler-277 c  1215.02  33.006319  2  2  0.709     +0.016    -0.017    -0.0106    +0.0048    -0.0047    
1  Kepler-310 c  1598.01  56.475807  3  2  0.339     +0.054    -0.060    0.0123     +0.0023    -0.0024    
1  Kepler-310 d  1598.02  92.874729  3  3  -0.390    +0.038    -0.036    -0.0212    +0.0058    -0.0057    
1  Kepler-310 b  1598.03  13.930688  3  1  0.770     +0.024    -0.029    -0.00225   +0.00052   -0.00057   
1  Kepler-350 c  2025.01  17.848508  3  2  0.344     +0.039    -0.051    -0.0179    +0.0073    -0.0076    
1  Kepler-350 d  2025.02  26.136344  3  3  -0.361    +0.037    -0.030    0.0102     +0.0050    -0.0047    
0  Kepler-18 d   137.02   14.858909  3  3  0.6350    +0.0086   -0.0123   -0.00737   +0.00060   -0.00069   
0  Kepler-113 c  153.01   8.9250795  2  2  -0.492    +0.016    -0.016    -0.0230    +0.0024    -0.0025    
0  Kepler-113 b  153.02   4.7540007  2  1  0.025     +0.024    -0.016    0.0395     +0.0041    -0.0049    
0  Kepler-138 b  314.03   10.312822  3  1  0.7287    +0.0090   -0.0078   0.0112     +0.0012    -0.0013    
0  Kepler-9 b    377.01   19.270826  3  2  0.3875    +0.0020   -0.0023   0.05795    +0.00016   -0.00016   
0  Kepler-9 c    377.02   38.907872  3  3  -0.98078  +0.00052  -0.00055  -0.05903   +0.00025   -0.00027   
0  Kepler-9 d    377.03   1.5929611  3  1  0.9182    +0.0017   -0.0017   -0.003979  +0.000039  -0.000038  
0  Kepler-190 b  579.01   2.0199971  2  1  0.118     +0.081    -0.063    -0.0227    +0.0092    -0.0110    
0  Kepler-190 c  579.02   3.7630416  2  2  -0.687    +0.039    -0.043    0.0210     +0.0074    -0.0070    
0  Kepler-51 b   620.01   45.155356  3  1  0.071     +0.015    -0.015    0.00992    +0.00061   -0.00058   
0  Kepler-51 d   620.02   130.17803  3  3  0.1800    +0.0090   -0.0093   -0.01599   +0.00073   -0.00078   
0  Kepler-29 b   738.01   10.339241  2  1  0.619     +0.014    -0.012    0.01027    +0.00090   -0.00101   
0  Kepler-29 c   738.02   13.286901  2  2  -0.679    +0.014    -0.016    -0.01317   +0.00105   -0.00099   
0  Kepler-28 b   870.01   5.9122717  2  1  0.417     +0.027    -0.028    -0.0289    +0.0071    -0.0072    
0  Kepler-28 c   870.02   8.9858192  2  2  -0.279    +0.045    -0.040    0.0365     +0.0087    -0.0086    
0  Kepler-247 d  884.02   20.477488  3  3  0.378     +0.064    -0.083    -0.760     +0.048     -0.037     
0  Kepler-252 b  912.02   6.6683324  2  1  0.542     +0.050    -0.049    0.034      +0.013     -0.012     
0  Kepler-261 c  988.02   24.570902  2  2  0.997     +0.018    -0.021    -0.0859    +0.0042    -0.0040    
0  Kepler-278 c  1221.02  51.077105  2  2  0.397     +0.123    -0.094    -0.0114    +0.0019    -0.0013    
0  Kepler-367 b  2173.01  37.815416  2  1  0.394     +0.030    -0.037    -0.0151    +0.0042    -0.0041    
0  Kepler-367 c  2173.02  53.578305  2  2  0.069     +0.060    -0.071    0.0033     +0.0013    -0.0011    
0  Kepler-396 c  2672.01  88.506926  2  2  0.388     +0.028    -0.024    0.00394    +0.00026   -0.00024   
0  Kepler-396 b  2672.02  42.993744  2  1  0.633     +0.012    -0.011    -0.00324   +0.00018   -0.00019   

